Semantic Completeness for Correct Maintenance: A Strict Hierarchy of Typing and Inheritance

Removing nominal types or inheritance is defended as reducing burden; cited Java and Go rationales measure no comparison. Correct maintenance minimizes outside answers and repair obligations, preserving required answers and excluding invalid states. Answers identify meanings, memberships, and required implementations. Five capacities form a strict chain. With nominal identities fixed, only multiple contract and implementation parents attain the answer-and-repair optimum on every finite declared history. Incomplete mechanisms force slop: answers restated in code or tooling. In 20 pinned multiple-inheritance Python projects, recovered implementation-class pairs grouped by source class would need outside supply: 12,880 without inheritance, 8,792 under first parents, 739 under sound one-parent optima (checked), zero with multiple parents. With provider and state carriers fixed, state-bearing rows alone force 236 outside pairs. Java and C# interface defaults supply no instance state. At least 24 of 65 size-qualified wheels among the top 150 pure-Python downloads have positive recovered gap (36.9%, 34 unscored). For distinct, independently changing implementations, the ancestry gap is the exact outside-pair minimum with one parent supplying only required pairs, even with reparenting, infinite helpers, delegation, or generators. Zero gap and one-parent contract coverage hold iff class sets nest or are disjoint. Identical records with distinct answers need the confusability graph's chromatic number of keys. Every tree-shaped growth step inserting an off-path provider strictly between ancestors forces one-parent repair. Every snapshot in our constructed history has gap zero, yet repair obligations recur each step; multiple parents add one edge per step. At fixed design costs, bans never lower optima; savings imply suboptimal unrestricted choices.

==> content/lean_handle_ids_auto.csv <==
handle_id,lean_declaration,source_file
ACF1,Ssot.AccountingCharacterization.positive_sets_preserve_crossings,Paper1PL/AccountingCharacterization.lean
ACF2,Ssot.AccountingCharacterization.finite_declaration_positive_floor,Paper1PL/AccountingCharacterization.lean
ACF3,Ssot.AccountingCharacterization.every_nonempty_set_is_crossing_residual,Paper1PL/AccountingCharacterization.lean
ACF4,Ssot.AccountingCharacterization.preserves_all_crossings_iff_positive,Paper1PL/AccountingCharacterization.lean
AGP1,Ssot.AncestryGapProbability.zeroGap_iff_regionMinimum_zero,Paper1PL/AncestryGapProbability.lean
AGP2,Ssot.AncestryGapProbability.mass_total,Paper1PL/AncestryGapProbability.lean
AGP3,Ssot.AncestryGapProbability.exact_zero_gap_probability,Paper1PL/AncestryGapProbability.lean
AGP4,Ssot.AncestryGapProbability.zero_gap_bounds,Paper1PL/AncestryGapProbability.lean
AGP5,Ssot.AncestryGapProbability.zero_gap_isTheta,Paper1PL/AncestryGapProbability.lean
AGP6,Ssot.AncestryGapProbability.zero_gap_tendsto_zero,Paper1PL/AncestryGapProbability.lean
AGP7,Ssot.AncestryGapProbability.mass_complement,Paper1PL/AncestryGapProbability.lean
APC1,Ssot.PublicApiContract.public_pair_has_client_witness,Paper1PL/PublicApiContract.lean
APC2,Ssot.PublicApiContract.public_resolution_preservation_forces_supply,Paper1PL/PublicApiContract.lean
ARI1,Ssot.NativeCapacityLadder.fourBindings_threeNativeSlots_leave_oneOutside,Paper1PL/NativeCapacityLadder.lean
AVG1,Ssot.AverageCaseAncestryGap.twoOwner_crossing_iff_regions_nonempty,Paper1PL/AverageCaseAncestryGap.lean
AVG2,Ssot.AverageCaseAncestryGap.twoOwnerRegionMinimum_le_gapCost,Paper1PL/AverageCaseAncestryGap.lean
AVG3,Ssot.AverageCaseAncestryGap.twoOwnerGap_exact,Paper1PL/AverageCaseAncestryGap.lean
AVG4,Ssot.AverageCaseAncestryGap.RowColumnRepair.no_big_double,Paper1PL/AverageCaseAncestryGap.lean
AVG5,Ssot.AverageCaseAncestryGap.rowColumnGap_lowerBound,Paper1PL/AverageCaseAncestryGap.lean
AVG6,Ssot.AverageCaseAncestryGap.canonicalRowColumnRepair_gapCost,Paper1PL/AverageCaseAncestryGap.lean
AVG7,Ssot.AverageCaseAncestryGap.rowColumnGap_exact,Paper1PL/AverageCaseAncestryGap.lean
BAP1,Ssot.BehavioralApplicability.BehavioralBoundary.behavioralSubstitution_iff_reachableInvalid_eq_empty,Paper1PL/BehavioralApplicability.lean
BAP2,Ssot.BehavioralApplicability.BehavioralBoundary.behavioralSubstitution_iff_forall_reachable_valid,Paper1PL/BehavioralApplicability.lean
BAP3,Ssot.BehavioralApplicability.noProductViolation_iff_productCorrect,Paper1PL/BehavioralApplicability.lean
BAP4,Ssot.BehavioralApplicability.behavioralCorrect_does_not_imply_exactApplicability,Paper1PL/BehavioralApplicability.lean
BAP5,Ssot.BehavioralApplicability.exactApplicability_does_not_imply_behavioralCorrect,Paper1PL/BehavioralApplicability.lean
BAP6,Ssot.BehavioralApplicability.minimumGap_le_behaviorallyValidExactSingleParentSystem_gap,Paper1PL/BehavioralApplicability.lean
BAP7,Ssot.BehavioralApplicability.behaviorallyValid_crossing_still_has_positive_ancestryGap,Paper1PL/BehavioralApplicability.lean
BAP8,Ssot.BehavioralApplicability.BehavioralBoundary.subset_iff_preserves_every_property,Paper1PL/BehavioralApplicability.lean
BAP9,Ssot.BehavioralApplicability.BehavioralBoundary.behavioralSubstitution_iff_preserves_every_valid_property,Paper1PL/BehavioralApplicability.lean
BAP10,Ssot.BehavioralApplicability.noProductViolation_iff_exactApplicability_and_propertyPreservation,Paper1PL/BehavioralApplicability.lean
BAP11,Ssot.BehavioralApplicability.noProductViolation_of_exactApplicability_and_certificates,Paper1PL/BehavioralApplicability.lean
BAP12,Ssot.BehavioralApplicability.SoundBehavioralProofMethod.certifies_iff_behavioralSubstitution,Paper1PL/BehavioralApplicability.lean
BAP13,Ssot.BehavioralApplicability.SoundBehavioralProofMethod.complete_methods_certify_iff,Paper1PL/BehavioralApplicability.lean
BAP14,Ssot.BehavioralApplicability.fiberLocalCorrect_iff_of_equiv,Paper1PL/BehavioralApplicability.lean
BAP15,Ssot.BehavioralApplicability.hidden_laminar_crossing_requiredIncidence_card_eq,Paper1PL/BehavioralApplicability.lean
BAP16,Ssot.BehavioralApplicability.hiddenRequiredPairEquiv_preserves_required,Paper1PL/BehavioralApplicability.lean
BAP17,Ssot.BehavioralApplicability.hiddenRequiredPairEquiv_preserves_behavioralSubstitution,Paper1PL/BehavioralApplicability.lean
BAP18,Ssot.BehavioralApplicability.fiberLocal_behavior_cannot_determine_ancestryGap,Paper1PL/BehavioralApplicability.lean
BAP19,Ssot.BehavioralApplicability.fiberLocal_behavior_same_result_different_ancestryGap,Paper1PL/BehavioralApplicability.lean
BAP20,Ssot.BehavioralApplicability.MethodContract.substitution_iff_preserves_promised_calls,Paper1PL/BehavioralApplicability.lean
BAP21,Ssot.BehavioralApplicability.MethodContract.contract_preserving_override,Paper1PL/BehavioralApplicability.lean
BAP22,Ssot.BehavioralApplicability.MethodContract.disabling_promised_call_violates_substitution,Paper1PL/BehavioralApplicability.lean
BAP23,Ssot.BehavioralApplicability.MethodContract.forbidden_result_violates_substitution,Paper1PL/BehavioralApplicability.lean
BAP24,Ssot.BehavioralApplicability.MethodContract.changing_result_allowed_disabling_not,Paper1PL/BehavioralApplicability.lean
BAP25,Ssot.BehavioralApplicability.excluded_parent_promise_forbids_subtyping,Paper1PL/BehavioralApplicability.lean
BLK1,Ssot.BlockingRepair.canonicalRepair_decisionCost,Paper1PL/BlockingRepair.lean
BLK2,Ssot.BlockingRepair.forwardPairs_subset,Paper1PL/BlockingRepair.lean
BLK3,Ssot.BlockingRepair.blockPairs_subset,Paper1PL/BlockingRepair.lean
BLK4,Ssot.BlockingRepair.paidBlockingCost_le_decisionCost,Paper1PL/BlockingRepair.lean
BLK5,Ssot.BlockingRepair.bruteForcePaidBlockingGap_spec,Paper1PL/BlockingRepair.lean
BLK6,Ssot.BlockingRepair.paidBlockingGap_le_blockerFreeGap,Paper1PL/BlockingRepair.lean
BLK7,Ssot.BlockingRepair.zeroWeight_paidBlockingGap_eq_zero,Paper1PL/BlockingRepair.lean
BLK8,Ssot.BlockingRepair.positiveWeight_paidBlockingGap_pos_of_not_laminar,Paper1PL/BlockingRepair.lean
BLK9,Ssot.BlockingRepair.FiniteBlockingRepair.decisionCost_pos_of_not_laminar,Paper1PL/BlockingRepair.lean
BLK10,Ssot.BlockingRepair.paidBlockingGap_eq_blockerFreeGap_of_gap_le_weight,Paper1PL/BlockingRepair.lean
BPI1,Ssot.BoundaryPropertyInstances.DeclaredBoundary.zeroError_iff_hasReachableResolvers,Paper1IT/BoundaryPropertyInstances.lean
BWR1,Ssot.BehavioralRewrite.ExactIndexedSingleParentBehavioralRewrite.residual_of_gap,Paper1PL/BehavioralRewrite.lean
BWR2,Ssot.BehavioralRewrite.minimumIndexedLaminarGapCost_le_every_exactSingleParentRewrite_ancestryGap,Paper1PL/BehavioralRewrite.lean
BWR3,Ssot.BehavioralRewrite.ExactBoundaryEncoding.equal_joint_state_implies_equal_required,Paper1PL/BehavioralRewrite.lean
BWR4,Ssot.BehavioralRewrite.ExactBoundaryEncoding.requiredView_factorsThrough_jointState,Paper1PL/BehavioralRewrite.lean
BWR5,Ssot.BehavioralRewrite.ExactDecisionEncoding.column_factorsThrough_code,Paper1PL/BehavioralRewrite.lean
BWR6,Ssot.BehavioralRewrite.ExactDecisionEncoding.code_eq_implies_quotient_eq,Paper1PL/BehavioralRewrite.lean
BWR7,Ssot.BehavioralRewrite.canonicalDecisionQuotient_card_le_code_card,Paper1PL/BehavioralRewrite.lean
BWR8,Ssot.BehavioralRewrite.exists_zero_length_exact_description,Paper1PL/BehavioralRewrite.lean
BWR9,Ssot.BehavioralRewrite.strictDerivationalLoss_of_nonlaminar,Paper1PL/BehavioralRewrite.lean
BWR10,Ssot.BehavioralRewrite.multiParent_strictlyDominates_exactSingleParent_on_chargedAxes,Paper1PL/BehavioralRewrite.lean
BWR11,Ssot.BehavioralRewrite.dominanceRespectingPreference_prefers_multiParent,Paper1PL/BehavioralRewrite.lean
BWR12,Ssot.BehavioralRewrite.same_native_ancestry_supports_distinct_required_relations,Paper1PL/BehavioralRewrite.lean
BWR13,Ssot.BehavioralRewrite.shorter_correct_factorization_excludes_shortest,Paper1PL/BehavioralRewrite.lean
BWR14,Ssot.BehavioralRewrite.behavioralImplication_iff_profile_subset,Paper1PL/BehavioralRewrite.lean
BWR15,Ssot.BehavioralRewrite.mutualBehavioralImplication_iff_sameDecisionColumn,Paper1PL/BehavioralRewrite.lean
BWR16,Ssot.BehavioralRewrite.ExactDecisionEncoding.reachableCodeImplication_iff_behavioralImplication,Paper1PL/BehavioralRewrite.lean
BWR17,Ssot.BehavioralRewrite.singletonOwner_subset_profile_iff_required,Paper1PL/BehavioralRewrite.lean
BWR18,Ssot.BehavioralRewrite.distinctSingletonOwners_incomparable,Paper1PL/BehavioralRewrite.lean
BWR19,Ssot.BehavioralRewrite.independentResidualTopology_card,Paper1PL/BehavioralRewrite.lean
BWR20,Ssot.BehavioralRewrite.detectsEverySingleOmission_iff_fullCoverage,Paper1PL/BehavioralRewrite.lean
BWR21,Ssot.BehavioralRewrite.existsUnique_exactIndependentResidualTopology,Paper1PL/BehavioralRewrite.lean
BWR22,Ssot.BehavioralRewrite.boundedSemanticEditCapacity_lower_bound,Paper1PL/BehavioralRewrite.lean
BWR23,Ssot.BehavioralRewrite.minimumIndexedLaminarGapCost_ceilDiv_le_semanticEdits,Paper1PL/BehavioralRewrite.lean
BWR24,Ssot.BehavioralRewrite.minimumSemanticEditPlan_singleOmission_failures,Paper1PL/BehavioralRewrite.lean
BWR25,Ssot.BehavioralRewrite.exactSingleParent_architectureCost_lower_bound,Paper1PL/BehavioralRewrite.lean
BWR26,Ssot.BehavioralRewrite.singleParent_choice_includes_pricedGap,Paper1PL/BehavioralRewrite.lean
BWR27,Ssot.BehavioralRewrite.equalOtherCost_multiParent_strictlyCheaper,Paper1PL/BehavioralRewrite.lean
BWR28,Ssot.BehavioralRewrite.pricedSemanticEdit_lower_bound,Paper1PL/BehavioralRewrite.lean
BWR29,Ssot.BehavioralRewrite.allIndependentResidualTopologies_not_zeroError_of_nonempty,Paper1PL/BehavioralRewrite.lean
BWR30,Ssot.BehavioralRewrite.checkedCompleteResidualTopology_zeroError,Paper1PL/BehavioralRewrite.lean
BWR31,Ssot.BehavioralRewrite.unrestrictedDuplicateOwners_not_zeroError_of_distinct,Paper1PL/BehavioralRewrite.lean
BWR32,Ssot.BehavioralRewrite.checkedSynchronizedDuplicateOwners_zeroError,Paper1PL/BehavioralRewrite.lean
BWR33,Ssot.BehavioralRewrite.universalNative_laminar,Paper1PL/BehavioralRewrite.lean
BWR34,Ssot.BehavioralRewrite.universalNative_misses_no_required,Paper1PL/BehavioralRewrite.lean
BWR35,Ssot.BehavioralRewrite.universalNative_violates_exactReach_of_unrequired,Paper1PL/BehavioralRewrite.lean
BWR36,Ssot.BehavioralRewrite.universalNative_exactReach_iff_requiredUniversal,Paper1PL/BehavioralRewrite.lean
BWR37,Ssot.BehavioralRewrite.zeroErrorOverReachableResidualTopologies_iff_subset_complete,Paper1PL/BehavioralRewrite.lean
BWR38,Ssot.BehavioralRewrite.exploit_unreachable_iff_zeroError,Paper1PL/BehavioralRewrite.lean
BWR39,Ssot.BehavioralRewrite.residualOnly_expressive_and_zeroError_iff_invalid_unreachable,Paper1PL/BehavioralRewrite.lean
BWR40,Ssot.BehavioralRewrite.ZeroErrorPolicyEquivalent,Paper1PL/BehavioralRewrite.lean
BWR41,Ssot.BehavioralRewrite.ZeroErrorPolicyEquivalent.pointwiseAgreement,Paper1PL/BehavioralRewrite.lean
BWR42,Ssot.BehavioralRewrite.same_empty_native_ancestry_exact_for_laminar_and_crossing,Paper1PL/BehavioralRewrite.lean
BWR43,Ssot.BehavioralRewrite.representationState_ne_of_requiredRelation_ne,Paper1PL/BehavioralRewrite.lean
BWR44,Ssot.BehavioralRewrite.residual_ne_of_scope_ne_of_native_eq,Paper1PL/BehavioralRewrite.lean
BWR45,Ssot.BehavioralRewrite.bundledResidualAnswer_iff_of_same_bundle,Paper1PL/BehavioralRewrite.lean
BWR46,Ssot.BehavioralRewrite.exactBundledResidualTopology_iff_eq_univ_of_surjective,Paper1PL/BehavioralRewrite.lean
BWR47,Ssot.BehavioralRewrite.independentBundledResidualTopology_card,Paper1PL/BehavioralRewrite.lean
BWR48,Ssot.BehavioralRewrite.existsUnique_exactBundledResidualTopology_of_surjective,Paper1PL/BehavioralRewrite.lean
BWR49,Ssot.BehavioralRewrite.zeroErrorOverReachableBundledResidualTopologies_iff_subset_complete,Paper1PL/BehavioralRewrite.lean
BWR50,Ssot.BehavioralRewrite.disjointAdditiveCost_eq_sum_singletons,Paper1PL/BehavioralRewrite.lean
BWR51,Ssot.BehavioralRewrite.uniformDisjointAdditiveCost_eq_card_mul_unit,Paper1PL/BehavioralRewrite.lean
BWR52,Ssot.BehavioralRewrite.normalizedDisjointAdditiveCost_eq_card,Paper1PL/BehavioralRewrite.lean
BWR53,Ssot.BehavioralRewrite.positiveSingletonDisjointAdditiveCost_pos_of_nonempty,Paper1PL/BehavioralRewrite.lean
BWR54,Ssot.BehavioralRewrite.semanticEditDistance_eq_zero_iff,Paper1PL/BehavioralRewrite.lean
BWR55,Ssot.BehavioralRewrite.normalizedDisjointAdditiveCost_changedAnswers_eq_semanticEditDistance,Paper1PL/BehavioralRewrite.lean
BWR56,Ssot.BehavioralRewrite.semanticEditDistance_ceilDiv_le_edits,Paper1PL/BehavioralRewrite.lean
BWR57,Ssot.BehavioralRewrite.reachableInvalidResidualTopologyCount_eq_zero_iff_zeroError,Paper1PL/BehavioralRewrite.lean
BWR58,Ssot.BehavioralRewrite.ExactValidExpansion.valid_iff_mem_range,Paper1PL/BehavioralRewrite.lean
BWR59,Ssot.BehavioralRewrite.ExactValidExpansion.range_expand_eq_setOf_valid,Paper1PL/BehavioralRewrite.lean
BWR60,Ssot.BehavioralRewrite.ExactValidExpansion.unrestricted_excess_eq_invalid,Paper1PL/BehavioralRewrite.lean
BWR61,Ssot.BehavioralRewrite.replicatedExpansion_range_eq_agreement,Paper1PL/BehavioralRewrite.lean
BWR62,Ssot.BehavioralRewrite.unrestrictedReplicatedExcess_eq_disagreement,Paper1PL/BehavioralRewrite.lean
BWR63,Ssot.BehavioralRewrite.pricedRealization_cost_floor,Paper1PL/BehavioralRewrite.lean
CAA1,Ssot.CompletionAudit.uninspected_omission_has_same_verdict,Paper1PL/CompletionAudit.lean
CAA2,Ssot.CompletionAudit.detects_single_omissions_reads_every_entry,Paper1PL/CompletionAudit.lean
CAA3,Ssot.CompletionAudit.exact_audit_operation_lower_bound,Paper1PL/CompletionAudit.lean
CAA4,Ssot.CompletionAudit.independent_releases_operation_lower_bound,Paper1PL/CompletionAudit.lean
CAA5,Ssot.CompletionAudit.priced_independent_release_audits,Paper1PL/CompletionAudit.lean
CAA6,Ssot.CompletionAudit.unbounded_batch_checks_all_in_one_probe,Paper1PL/CompletionAudit.lean
CAA7,Ssot.CompletionAudit.proved_complete_inputs_need_no_completion_probes,Paper1PL/CompletionAudit.lean
CAP2,Ssot.NativeCapacityLadder.oneContractHierarchy_iff_membershipLaminar,Paper1PL/NativeCapacityLadder.lean
CAP3,Ssot.NativeCapacityLadder.minimumOneContractCompletion_iff_membershipGap,Paper1PL/NativeCapacityLadder.lean
CAP4,Ssot.NativeCapacityLadder.oneContractNative_has_no_unwantedMembership,Paper1PL/NativeCapacityLadder.lean
CAP5,Ssot.NativeCapacityLadder.addOnlyCompletion_cannot_cancel_nativeMembership,Paper1PL/NativeCapacityLadder.lean
CAP6,Ssot.NativeCapacityLadder.multipleContracts_complete,Paper1PL/NativeCapacityLadder.lean
CAP7,Ssot.NativeCapacityLadder.jointOutsideAnswers_card,Paper1PL/NativeCapacityLadder.lean
CND1,Ssot.CarrierNonDichotomy.implementation_ancestry_iff_contract_requires_implementation,Paper1PL/CarrierNonDichotomy.lean
CND2,Ssot.CarrierNonDichotomy.ancestry_supplies_required_implementation,Paper1PL/CarrierNonDichotomy.lean
CND3,Ssot.CarrierNonDichotomy.routing_supplies_required_implementation,Paper1PL/CarrierNonDichotomy.lean
CND4,Ssot.CarrierNonDichotomy.exact_ancestry_and_routing_agree_on_required_implementation,Paper1PL/CarrierNonDichotomy.lean
CND5,Ssot.CarrierNonDichotomy.ancestry_and_required_possession_cooccur,Paper1PL/CarrierNonDichotomy.lean
CND6,Ssot.CarrierNonDichotomy.ancestry_derives_supply,Paper1PL/CarrierNonDichotomy.lean
CND7,Ssot.CarrierNonDichotomy.ancestry_and_supply_not_mutually_exclusive,Paper1PL/CarrierNonDichotomy.lean
CPL1,Ssot.CoupledEdges.independentGaps_le_coupledGap,Paper1PL/CoupledEdges.lean
CPL2,Ssot.CoupledEdges.coupledGap_strict_witness,Paper1PL/CoupledEdges.lean
CPL3,Ssot.CoupledEdges.symmDiff_le_dualRoleGap,Paper1PL/CoupledEdges.lean
CPL4,Ssot.CoupledEdges.dualRoleGap_inter_eq_symmDiff,Paper1PL/CoupledEdges.lean
CRS3,Ssot.ContractRelativeSoundness.conformance_does_not_determine_inheritedBehavior,Paper1PL/ContractRelativeSoundness.lean
CRS4,Ssot.ContractRelativeSoundness.inheritedBehavior_does_not_determine_inheritedInvariant,Paper1PL/ContractRelativeSoundness.lean
CSD1,Ssot.CapacityDescent.outsideAnswers_mono_lowerOne,Paper1PL/CapacityDescent.lean
CSD2,Ssot.CapacityDescent.outsideAnswers_strict_lowerOne_of_used,Paper1PL/CapacityDescent.lean
CSD3,Ssot.CapacityDescent.simplifyingStep_eq_lowerOne_of_positive,Paper1PL/CapacityDescent.lean
CSD4,Ssot.CapacityDescent.simplifyingStep_rearms,Paper1PL/CapacityDescent.lean
CSD5,Ssot.CapacityDescent.lowerOne_four_steps,Paper1PL/CapacityDescent.lean
CSD6,Ssot.CapacityDescent.simplifyingPolicy_four_steps,Paper1PL/CapacityDescent.lean
CSD7,Ssot.CapacityDescent.structuralOnly_outsideAnswers,Paper1PL/CapacityDescent.lean
CSD8,Ssot.CapacityDescent.maintenanceCharge_mono_of_unitCost_le,Paper1PL/CapacityDescent.lean
CWF1,Ssot.RelationCarrier.chargedTranscript_bits_lower_bound,Paper1IT/RelationCarrier.lean
CWF2,Ssot.RelationCarrier.chargedTranscript_actions_lower_bound,Paper1IT/RelationCarrier.lean
CWF3,Ssot.RelationCarrier.chargedTranscript_incremental_cost_lower_bound,Paper1IT/RelationCarrier.lean
CWF4,Ssot.RelationCarrier.chargedTranscript_actions_pos,Paper1IT/RelationCarrier.lean
CWF5,Ssot.RelationCarrier.chargedTranscript_incremental_cost_pos,Paper1IT/RelationCarrier.lean
CWF6,Ssot.RelationCarrier.independentRelation_acquisition_actions_lower_bound,Paper1IT/RelationCarrier.lean
CWF7,Ssot.RelationCarrier.sharedSpecification_zero_acquisition,Paper1IT/RelationCarrier.lean
CWF8,Ssot.RelationCarrier.unavailableBatcher_setup_pos,Paper1IT/RelationCarrier.lean
CWF9,Ssot.RelationCarrier.unavailableBatcher_setup_cost_floor,Paper1IT/RelationCarrier.lean
DEC1,Ssot.Decidability.adequate_decidable,Paper1PL/Decidability.lean
DEC2,Ssot.Decidability.finiteIndexedLaminar_decidable,Paper1PL/Decidability.lean
DEC3,Ssot.Decidability.bruteForceGap_spec,Paper1PL/Decidability.lean
DEC4,Ssot.Decidability.gap_computable,Paper1PL/Decidability.lean
DEC5,Ssot.Decidability.contractOnly_gap_eq_total,Paper1PL/Decidability.lean
DEC6,Ssot.Decidability.finite_native_price_chain,Paper1PL/Decidability.lean
DEC7,Ssot.Decidability.dropped_requirements_gap_incomparable,Paper1PL/Decidability.lean
DRP1,Ssot.DerivationRetention.Path.unique,Paper1PL/DerivationRetention.lean
DRP2,Ssot.DerivationRetention.derivations_subsingleton,Paper1PL/DerivationRetention.lean
DRP3,Ssot.DerivationRetention.charged_deletion_iff_unretained,Paper1PL/DerivationRetention.lean
DRP4,Ssot.DerivationRetention.direct_growth_retains_derivations,Paper1PL/DerivationRetention.lean
DRP5,Ssot.DerivationRetention.derivations_mono,Paper1PL/DerivationRetention.lean
ENC1,encoding_location_gap,AbstractClassSystem/Extended.lean
EVO17,Ssot.EvolvingObservation.behaviorAdequateThroughout_iff_properColoring,Paper1IT/EvolvingObservation.lean
EVO18,Ssot.EvolvingObservation.conflictGraph_observedWhen_adj_iff,Paper1IT/EvolvingObservation.lean
EVO23,Ssot.EvolvingObservation.behaviorAdequateThroughout_of_observe_injective,Paper1IT/EvolvingObservation.lean
EVO24,Ssot.EvolvingObservation.tag_injective_of_constant_observation_of_behavior_injective,Paper1IT/EvolvingObservation.lean
EVO25,Ssot.EvolvingObservation.overlappingPairTrace_union_not_cluster,Paper1IT/EvolvingObservation.lean
EVO26,Ssot.EvolvingObservation.behaviorAdequateThroughout_of_tag_injective,Paper1IT/EvolvingObservation.lean
EVO27,Ssot.EvolvingObservation.exists_behaviorAdequateThroughout_card,Paper1IT/EvolvingObservation.lean
EVO28,Ssot.EvolvingObservation.behaviorKeyPrice_range,Paper1IT/EvolvingObservation.lean
EVO29,Ssot.EvolvingObservation.card_le_palette_of_constant_observation_of_behavior_injective,Paper1IT/EvolvingObservation.lean
EVO30,Ssot.EvolvingObservation.exists_behaviorAdequateThroughout_one_of_observe_injective,Paper1IT/EvolvingObservation.lean
EVO38,Ssot.EvolvingObservation.adequateThroughout_precomp,Paper1IT/EvolvingObservation.lean
EVO39,Ssot.EvolvingObservation.conflictGraph_precomp_le,Paper1IT/EvolvingObservation.lean
EVO40,Ssot.EvolvingObservation.sum_palette_eq_sum_additionalNameCount_add_card,Paper1IT/EvolvingObservation.lean
FDC1,Ssot.FiniteRuleDescriptions.exact_generator_iff_computable_provider_bound,Paper1PL/FiniteRuleDescriptions.lean
FDC2,Ssot.FiniteRuleDescriptions.fixed_finite_universe_has_exact_generator,Paper1PL/FiniteRuleDescriptions.lean
FDC3,Ssot.FiniteRuleDescriptions.exact_computable_generator_has_computable_lookup,Paper1PL/FiniteRuleDescriptions.lean
FDC4,Ssot.FiniteRuleDescriptions.firstSuccess_primrec,Paper1PL/FiniteRuleDescriptions.lean
FDC5,Ssot.FiniteRuleDescriptions.firstSuccess_unique,Paper1PL/FiniteRuleDescriptions.lean
FDC6,Ssot.FiniteRuleDescriptions.firstSuccess_exists_iff_halting,Paper1PL/FiniteRuleDescriptions.lean
FDC7,Ssot.FiniteRuleDescriptions.singleton_fibers_do_not_suffice_for_generation,Paper1PL/FiniteRuleDescriptions.lean
FDC8,Ssot.FiniteRuleDescriptions.firstSuccess_no_computable_provider_bound,Paper1PL/FiniteRuleDescriptions.lean
FLD1,Ssot.FieldMenus.parityField_card,Paper1PL/FieldMenus.lean
FLD2,Ssot.FieldMenus.full_profile_injective,Paper1PL/FieldMenus.lean
FLD3,Ssot.FieldMenus.profile_tagFeasible_two,Paper1PL/FieldMenus.lean
FLD4,Ssot.FieldMenus.profile_eq_of_sub_eq,Paper1PL/FieldMenus.lean
FLD5,Ssot.FieldMenus.parity_menu_conflictGraph_eq_top,Paper1PL/FieldMenus.lean
FLD6,Ssot.FieldMenus.parity_menu_each_branch_tagFeasible_two,Paper1PL/FieldMenus.lean
FLD7,Ssot.FieldMenus.parity_menu_needs_global_uniqueness,Paper1PL/FieldMenus.lean
FLD8,Ssot.FieldMenus.profile_eq_iff_eq_or_eq_sub,Paper1PL/FieldMenus.lean
GRI1,Ssot.GapRatioIndependence.bruteForceGap_appendDisjointRow,Paper1PL/GapRatioIndependence.lean
GRI2,Ssot.GapRatioIndependence.appendDisjointRow_total,Paper1PL/GapRatioIndependence.lean
GRI3,Ssot.GapRatioIndependence.appendDisjointRow_gap_and_total,Paper1PL/GapRatioIndependence.lean
GRI4,Ssot.GapRatioIndependence.appendFinRow_gap_and_total,Paper1PL/GapRatioIndependence.lean
HCC1,Ssot.HolderCoverConfigurations.complete_iff_all_holders_enabled,Paper1PL/HolderCoverConfigurations.lean
HCC2,Ssot.HolderCoverConfigurations.distinct_completion_maps_card,Paper1PL/HolderCoverConfigurations.lean
HCC3,Ssot.HolderCoverConfigurations.enabled_subsets_give_distinct_answers,Paper1PL/HolderCoverConfigurations.lean
HCC4,Ssot.HolderCoverConfigurations.minimum_cover_has_private_answers,Paper1PL/HolderCoverConfigurations.lean
HVD1,Ssot.HistoryViewDominance.adequateThroughout_iff_exact_resolvers,Paper1PL/HistoryViewDominance.lean
HVD3,Ssot.HistoryViewDominance.retained_nominal_view_weakly_dominates,Paper1PL/HistoryViewDominance.lean
HVD4,Ssot.HistoryViewDominance.retained_nominal_view_needs_no_residual_names,Paper1PL/HistoryViewDominance.lean
HVD7,Ssot.HistoryViewDominance.collision_gives_strict_history_separation,Paper1PL/HistoryViewDominance.lean
HVD8,Ssot.HistoryViewDominance.derived_helpers_cannot_remove_collision,Paper1PL/HistoryViewDominance.lean
HVD11,Ssot.HistoryViewDominance.merging_history_strict_separation,Paper1PL/HistoryViewDominance.lean
HVD12,Ssot.HistoryViewDominance.collision_forces_recourse_but_nominal_stays_unchanged,Paper1PL/HistoryViewDominance.lean
IDD1,Ssot.IdentityDiscipline.structural_adequate_iff_profile_injective,Paper1IT/IdentityDiscipline.lean
IDD2,Ssot.IdentityDiscipline.structural_inadequate_of_clone,Paper1IT/IdentityDiscipline.lean
IDD3,Ssot.IdentityDiscipline.every_structural_discipline_fails_on_clone_extension,Paper1IT/IdentityDiscipline.lean
IDD4,Ssot.IdentityDiscipline.nominal_extension_stable,Paper1IT/IdentityDiscipline.lean
IDD5,Ssot.IdentityDiscipline.canonical_adequate,Paper1IT/IdentityDiscipline.lean
IDD6,Ssot.IdentityDiscipline.structurallyEnforceable_iff_fiberSaturated,Paper1IT/IdentityDiscipline.lean
IDD7,Ssot.IdentityDiscipline.not_structurallyEnforceable_of_boundary_clone,Paper1IT/IdentityDiscipline.lean
IMR1,Ssot.IdentityMigration.clone_extension_forces_disciplineChange_eq_one,Paper1PL/IdentityMigration.lean
IMR2,Ssot.IdentityMigration.nominal_extension_has_zero_disciplineChange,Paper1PL/IdentityMigration.lean
IMR3,Ssot.IdentityMigration.equal_initial_cost_clone_upgrade_strict,Paper1PL/IdentityMigration.lean
IMR4,Ssot.IdentityMigration.retained_structural_upgrade_costs_twice_direct,Paper1PL/IdentityMigration.lean
IMR5,Ssot.IdentityMigration.replaced_structural_upgrade_costs_three_times_direct,Paper1PL/IdentityMigration.lean
INC1,Ssot.DeclaredIncentive.declaredLedger_strictly_prefers_decline,Paper1PL/DeclaredIncentive.lean
INC2,Ssot.DeclaredIncentive.hiddenCompletionIndicator_laminar_eq_zero,Paper1PL/DeclaredIncentive.lean
INC3,Ssot.DeclaredIncentive.hiddenCompletionIndicator_crossing_eq_one,Paper1PL/DeclaredIncentive.lean
INC4,Ssot.DeclaredIncentive.no_successful_native_observation_estimator_for_completion,Paper1PL/DeclaredIncentive.lean
INC5,Ssot.DeclaredIncentive.maintenanceLedger_eventually_prefers_acquire,Paper1PL/DeclaredIncentive.lean
INC6,Ssot.DeclaredIncentive.declared_and_maintenance_orders_reverse_after_someHorizon,Paper1PL/DeclaredIncentive.lean
INC7,Ssot.DeclaredIncentive.zeroValue_decline_cost_independent_of_repairPrice,Paper1PL/DeclaredIncentive.lean
INC8,Ssot.DeclaredIncentive.reversalThreshold_antitone_in_repairPrice,Paper1PL/DeclaredIncentive.lean
INC9,Ssot.DeclaredIncentive.observationHidden_completion_reverses_outputOnly_order,Paper1PL/DeclaredIncentive.lean
INT1,Ssot.BoundaryIntent.Intent.sameAnswer_equivalence,Paper1IT/BoundaryIntent.lean
INT2,Ssot.BoundaryIntent.Intent.Exact.adequate,Paper1IT/BoundaryIntent.lean
INT3,Ssot.BoundaryIntent.Intent.adequate_iff_exists_reachable_resolver,Paper1IT/BoundaryIntent.lean
INT4,Ssot.BoundaryIntent.Intent.exact_requiredRelation_iff,Paper1IT/BoundaryIntent.lean
INT5,Ssot.BoundaryIntent.Intent.no_intent_free_defect,Paper1IT/BoundaryIntent.lean
INT6,Ssot.EvolvingObservation.behaviorAdequateThroughout_iff_boundaryIntent,Paper1IT/EvolvingObservation.lean
INT7,Ssot.NominalFactorization.IndexedDerivationRepresentation.realizes_boundaryIntent,Paper1PL/NominalFactorization.lean
INT8,Ssot.BoundaryIntent.Intent.Exact.alternativeDispatch_eq_contractCall,Paper1IT/BoundaryIntent.lean
INT9,Ssot.BoundaryIntent.Intent.no_exact_resolver_of_visible_collision,Paper1IT/BoundaryIntent.lean
IPE1,Ssot.ImmediateParentEvolution.between_preserved_path,Paper1PL/ImmediateParentEvolution.lean
IPE2,Ssot.ImmediateParentEvolution.nested_growth_below_stable_base_forces_parent_edge_removal,Paper1PL/ImmediateParentEvolution.lean
IPE3,Ssot.ImmediateParentEvolution.insertionScope_each_state_has_exact_singleParent,Paper1PL/ImmediateParentEvolution.lean
IPE4,Ssot.ImmediateParentEvolution.insertionSingleParentPolicy_removedParentEdgeCount_eq_one,Paper1PL/ImmediateParentEvolution.lean
IPE5,Ssot.ImmediateParentEvolution.insertionScope_multiParent_edges_monotone,Paper1PL/ImmediateParentEvolution.lean
IPE6,Ssot.ImmediateParentEvolution.stagedScope_laminar,Paper1PL/ImmediateParentEvolution.lean
IPE7,Ssot.ImmediateParentEvolution.stagedScope_cumulative_parent_edge_removal_lower_bound,Paper1PL/ImmediateParentEvolution.lean
IPE8,Ssot.ImmediateParentEvolution.stagedScope_multiParent_edges_monotone,Paper1PL/ImmediateParentEvolution.lean
IPE9,Ssot.ImmediateParentEvolution.stagedScope_unbounded_parent_edge_separation,Paper1PL/ImmediateParentEvolution.lean
IPE10,Ssot.ImmediateParentEvolution.ImmediateSingleParentPolicy.exists_addedParentEdge_of_new_ancestor,Paper1PL/ImmediateParentEvolution.lean
IPE11,Ssot.ImmediateParentEvolution.insertionScope_oneParent_two_le_parentEdgeEditCount,Paper1PL/ImmediateParentEvolution.lean
IPE12,Ssot.ImmediateParentEvolution.insertionSingleParentPolicy_parentEdgeEditCount_eq_two,Paper1PL/ImmediateParentEvolution.lean
IPE13,Ssot.ImmediateParentEvolution.insertionMultiParent_exact,Paper1PL/ImmediateParentEvolution.lean
IPE14,Ssot.ImmediateParentEvolution.insertionMultiParent_edges_monotone,Paper1PL/ImmediateParentEvolution.lean
IPE15,Ssot.ImmediateParentEvolution.insertionMultiParentAddedEdgeCount_eq_one,Paper1PL/ImmediateParentEvolution.lean
IPE16,Ssot.ImmediateParentEvolution.stagedScope_cumulative_parent_edge_edit_lower_bound,Paper1PL/ImmediateParentEvolution.lean
IPE17,Ssot.ImmediateParentEvolution.stagedMultiParent_exact,Paper1PL/ImmediateParentEvolution.lean
IPE18,Ssot.ImmediateParentEvolution.stagedMultiParentAddedEdgeCount_eq_one,Paper1PL/ImmediateParentEvolution.lean
IPE19,Ssot.ImmediateParentEvolution.stagedMultiParent_cumulative_edge_edit_count_eq_n,Paper1PL/ImmediateParentEvolution.lean
IPE20,Ssot.ImmediateParentEvolution.stagedMultiParent_edges_monotone,Paper1PL/ImmediateParentEvolution.lean
IPE21,Ssot.ImmediateParentEvolution.stagedScope_step_two_edits_or_external_pair,Paper1PL/ImmediateParentEvolution.lean
IPE22,Ssot.ImmediateParentEvolution.stagedFrozenWitness_card,Paper1PL/ImmediateParentEvolution.lean
IPE23,Ssot.ImmediateParentEvolution.stagedScope_frozen_parent_quadratic_external_lower_bound,Paper1PL/ImmediateParentEvolution.lean
IPE24,Ssot.ImmediateParentEvolution.stagedScope_monotone,Paper1PL/ImmediateParentEvolution.lean
IPE25,Ssot.ImmediateParentEvolution.stagedScope_step_retraction_or_external_pair,Paper1PL/ImmediateParentEvolution.lean
IPE26,Ssot.ImmediateParentEvolution.ImmediateDelegatingSingleParentPolicy.retracted_edge_pair_remains_required,Paper1PL/ImmediateParentEvolution.lean
IPE27,Ssot.ImmediateParentEvolution.stagedScope_step_edgeMonotone_implies_external_endpoint,Paper1PL/ImmediateParentEvolution.lean
IPE28,Ssot.ImmediateParentEvolution.directMultiParent_edges_monotone,Paper1PL/ImmediateParentEvolution.lean
IPE29,Ssot.ImmediateParentEvolution.stagedGapToFrozenWitness,Paper1PL/ImmediateParentEvolution.lean
IPE30,Ssot.ImmediateParentEvolution.stagedFrozenWitnessToGap_gapToWitness,Paper1PL/ImmediateParentEvolution.lean
IPE31,Ssot.ImmediateParentEvolution.stagedGapToFrozenWitness_injective,Paper1PL/ImmediateParentEvolution.lean
IPE32,Ssot.ImmediateParentEvolution.stagedScope_frozen_initially_exact_external_eq,Paper1PL/ImmediateParentEvolution.lean
IPE33,Ssot.ImmediateParentEvolution.ownerChain_exact,Paper1PL/ImmediateParentEvolution.lean
IPE34,Ssot.ImmediateParentEvolution.ownerChain_acyclic,Paper1PL/ImmediateParentEvolution.lean
IPE35,Ssot.ImmediateParentEvolution.ownerChain_edges_monotone,Paper1PL/ImmediateParentEvolution.lean
IPE36,Ssot.ImmediateParentEvolution.ownerChain_update_iff,Paper1PL/ImmediateParentEvolution.lean
IPE37,Ssot.ImmediateParentEvolution.ownerChainAddedEdgeCount_eq_one,Paper1PL/ImmediateParentEvolution.lean
IPE38,Ssot.ImmediateParentEvolution.ownerChain_cumulative_edge_edit_count_eq_n,Paper1PL/ImmediateParentEvolution.lean
L10,finset_matroid_basis_equicardinality,axis_framework.lean
L11,inclusionMinimal_spanning_iff_basis,axis_framework.lean
L12,matroidal_distinguishing_minimal_iff_basis,axis_framework.lean
L13,exists_inclusionMinimalFamily_subset,axis_framework.lean
L14,matroidal_distinguishing_criterion_iff,axis_framework.lean
L15,freeAxisMatroid_basis_eq_ground,axis_framework.lean
L16,closureInducedAxisMatroid,axis_framework.lean
L17,closureInducedBasisEquicardinality,axis_framework.lean
L18,not_spanning_of_card_lt_basis,axis_framework.lean
L19,spanning_of_basis_card_lt_has_redundant_subset,axis_framework.lean
LRR1,Ssot.LocalRepairRatchet.finiteGapCost_eq_sum_sdiff,Paper1PL/LocalRepairRatchet.lean
LRR2,Ssot.LocalRepairRatchet.fixedCarrier_completion_growth_eq,Paper1PL/LocalRepairRatchet.lean
LRR3,Ssot.LocalRepairRatchet.fixedCarrier_admissible_after_growth,Paper1PL/LocalRepairRatchet.lean
LRR4,Ssot.LocalRepairRatchet.bruteForceGap_growth_le,Paper1PL/LocalRepairRatchet.lean
LRR5,Ssot.LocalRepairRatchet.arrangementExcess_mono_fixedCarrier,Paper1PL/LocalRepairRatchet.lean
LRR6,Ssot.LocalRepairRatchet.arrangementExcess_strict_fixedCarrier,Paper1PL/LocalRepairRatchet.lean
LRR7,Ssot.LocalRepairRatchet.arrangementExcess_growth_eq_of_gap_eq,Paper1PL/LocalRepairRatchet.lean
MGH1,Ssot.MonotoneMultiParentHistory.path_eq_or_step,Paper1PL/MonotoneMultiParentHistory.lean
MGH2,Ssot.MonotoneMultiParentHistory.exact_supply,Paper1PL/MonotoneMultiParentHistory.lean
MGH3,Ssot.MonotoneMultiParentHistory.acyclic,Paper1PL/MonotoneMultiParentHistory.lean
MGH9,Ssot.MonotoneMultiParentHistory.repairEdges_empty,Paper1PL/MonotoneMultiParentHistory.lean
MGH10,Ssot.MonotoneMultiParentHistory.normalizedStepRepair_zero,Paper1PL/MonotoneMultiParentHistory.lean
MGH11,Ssot.MonotoneMultiParentHistory.arbitrary_history_joint_zero,Paper1PL/MonotoneMultiParentHistory.lean
MRC1,Ssot.MatchingRecourse.population_le_twice_pairCapacity_add_colors,Paper1PL/MatchingRecourse.lean
MRC2,Ssot.MatchingRecourse.population_le_colors_add_twice_recourse,Paper1PL/MatchingRecourse.lean
MRC3,Ssot.MatchingRecourse.exact_price_lower_bound,Paper1PL/MatchingRecourse.lean
MRC4,Ssot.MatchingRecourse.extremal_class_capacity_le_recourse,Paper1PL/MatchingRecourse.lean
MRC5,Ssot.MatchingRecourse.exact_price_upper_parameters,Paper1PL/MatchingRecourse.lean
NHF1,Ssot.NominalFactorization.nominal_not_determined_by_observation,Paper1PL/NominalFactorization.lean
NHF3,Ssot.NominalFactorization.structural_helper_preserves_has_collision,Paper1PL/NominalFactorization.lean
NHF4,Ssot.NominalFactorization.every_behavior_factors_through_nominal_baseline,Paper1PL/NominalFactorization.lean
NHF5,Ssot.NominalFactorization.retaining_nominal_identity_has_no_marginal_penalty,Paper1PL/NominalFactorization.lean
NHF6,Ssot.NominalFactorization.laminar_of_singleInheritanceRepresentation,Paper1PL/NominalFactorization.lean
NHF7,Ssot.NominalFactorization.singleInheritance_iff_laminar,Paper1PL/NominalFactorization.lean
NHF8,Ssot.NominalFactorization.nonlaminar_requires_multiParent,Paper1PL/NominalFactorization.lean
NHF9,Ssot.NominalFactorization.nonlaminar_has_incomparable_applicable_owners,Paper1PL/NominalFactorization.lean
NHF10,Ssot.NominalFactorization.contraction_consistent_resolution_requires_linearization,Paper1PL/NominalFactorization.lean
NHF11,Ssot.NominalFactorization.identity_dependent_behavior_not_structurally_decodable,Paper1PL/NominalFactorization.lean
NHF12,Ssot.NominalFactorization.nominal_hierarchical_factorization,Paper1PL/NominalFactorization.lean
NHF13,Ssot.NominalFactorization.nonlaminar_forces_externalized_derivation,Paper1PL/NominalFactorization.lean
NHF14,Ssot.NominalFactorization.nonlaminar_multiParent_avoids_externalization,Paper1PL/NominalFactorization.lean
NHF15,Ssot.NominalFactorization.external_repair_provider_lookup_coloring,Paper1PL/NominalFactorization.lean
NHF16,Ssot.ProductResolution.typeFirst_eq_scopeFirst_iff_coordinateMinimum_mem,Paper1PL/ProductResolution.lean
NHF17,Ssot.ProductResolution.typeFirstResolution_eq_of_columnEq,Paper1PL/ProductResolution.lean
NHF18,Ssot.ProductResolution.typeFirstResolution_insert_empty_provider,Paper1PL/ProductResolution.lean
NHF19,Ssot.NominalFactorization.FiniteResolver.toLinearization_extends_reverseAncestry,Paper1PL/NominalFactorization.lean
NHF20,Ssot.NominalFactorization.DerivationRepresentation.owner_injective,Paper1PL/NominalFactorization.lean
NHF21,Ssot.NominalFactorization.ancestryOnly_singleInheritance_iff_laminar,Paper1PL/NominalFactorization.lean
NHF22,Ssot.NominalFactorization.ancestry_not_determined_by_observation_and_nominal,Paper1PL/NominalFactorization.lean
NHF23,Ssot.NominalFactorization.ExternalizedSingleInheritanceRepresentation.external_iff_applicable_and_gap,Paper1PL/NominalFactorization.lean
NHF24,Ssot.NominalFactorization.ExternalizedSingleInheritanceRepresentation.ownerGrowthNeedsNoRepair_iff,Paper1PL/NominalFactorization.lean
NHF25,Ssot.NominalFactorization.DelegatingSingleInheritanceRepresentation.gap_forces_forward_target,Paper1PL/NominalFactorization.lean
NHF26,Ssot.NominalFactorization.DelegatingSingleInheritanceRepresentation.ancestryGap_card_le_forwardingDecision_card,Paper1PL/NominalFactorization.lean
NHF27,Ssot.NominalFactorization.DelegatingSingleInheritanceRepresentation.ancestryGap_card_eq_sum,Paper1PL/NominalFactorization.lean
NHF28,Ssot.NominalFactorization.minimumDelegationCost_iff_minimumLaminarGapCost,Paper1PL/NominalFactorization.lean
NHF29,Ssot.DelegationCompression.FactObliviousDelegation.gap_of_provides_of_reaches,Paper1PL/DelegationCompression.lean
NHF30,Ssot.DelegationCompression.FoolingFamily.card_le_activeHolder_card,Paper1PL/DelegationCompression.lean
NHF31,Ssot.LaminarRepairFPT.local_conflict_forces_branch,Paper1PL/LaminarRepairFPT.lean
NHF34,Ssot.LaminarRepairFPT.laminarOn_union_of_cross_disjoint,Paper1PL/LaminarRepairFPT.lean
NHF35,Ssot.FixedHierarchyScopes.replaceRow_laminar,Paper1PL/FixedHierarchyScopes.lean
NHF36,Ssot.FixedHierarchyScopes.gapCost_replace_equal_scope_le,Paper1PL/FixedHierarchyScopes.lean
NHF37,Ssot.FixedHierarchyScopes.fixedHierarchy_pointwise_minimizes,Paper1PL/FixedHierarchyScopes.lean
NHF38,Ssot.FixedHierarchyScopes.normalizeRows_laminar,Paper1PL/FixedHierarchyScopes.lean
NHF39,Ssot.FixedHierarchyScopes.gapCost_normalize_equal_scope_le,Paper1PL/FixedHierarchyScopes.lean
NHF40,Ssot.FixedHierarchyScopes.normalizeRows_eq_of_representative_eq,Paper1PL/FixedHierarchyScopes.lean
NHF41,Ssot.FixedHierarchyScopes.fixedHierarchy_pointwise_minimizes_with_empty,Paper1PL/FixedHierarchyScopes.lean
NHF44,Ssot.NominalFactorization.canonicalDerivation_applies_iff,Paper1PL/NominalFactorization.lean
NHF45,Ssot.NominalFactorization.every_applicability_family_has_exact_multiParent,Paper1PL/NominalFactorization.lean
NHF47,Ssot.DelegationCompression.RectangleCover.toFactObliviousDelegation,Paper1PL/DelegationCompression.lean
NHF48,Ssot.DelegationCompression.FactObliviousDelegation.toActiveRectangleCover,Paper1PL/DelegationCompression.lean
NHF50,Ssot.NominalFactorization.every_indexed_applicability_family_has_owner_preserving_multiParent,Paper1PL/NominalFactorization.lean
NHF51,Ssot.NominalFactorization.indexed_singleInheritance_iff_laminar,Paper1PL/NominalFactorization.lean
NHF52,Ssot.NominalFactorization.workflowScopes_nonlaminar,Paper1PL/NominalFactorization.lean
NHF53,Ssot.NominalFactorization.DelegatingSingleInheritanceRepresentation.coverage_resolution_lower_bound,Paper1PL/CoverageResolution.lean
NHF54,Ssot.NominalFactorization.DelegatingSingleInheritanceRepresentation.coverage_resolution_strict,Paper1PL/CoverageResolution.lean
NHF55,Ssot.NominalFactorization.DelegatingSingleInheritanceRepresentation.zero_conflict_strict,Paper1PL/CoverageResolution.lean
NHF56,Ssot.NominalFactorization.minimum_coverage_resolution_cost,Paper1PL/CoverageResolution.lean
NHF57,Ssot.NominalFactorization.minimum_coverage_resolution_cost_strict,Paper1PL/CoverageResolution.lean
NHF58,Ssot.NominalFactorization.DelegatingSingleInheritanceRepresentation.coverageResolutionLedger_strict,Paper1PL/CoverageResolution.lean
NHF59,Ssot.NominalFactorization.every_policy_state_has_owner_preserving_multiParent,Paper1PL/NominalFactorization.lean
NHF60,Ssot.NominalFactorization.policy_singleInheritance_iff_every_state_laminar,Paper1PL/NominalFactorization.lean
NHF61,Ssot.NominalFactorization.policy_pointwise_minimumDelegationCost,Paper1PL/NominalFactorization.lean
NHF62,Ssot.NominalFactorization.policy_crossing_state_has_positive_minimumDelegationCost,Paper1PL/NominalFactorization.lean
NHF63,Ssot.NominalFactorization.minimumDelegationCost_isLeast_exactRepresentations,Paper1PL/NominalFactorization.lean
NHF64,Ssot.NominalFactorization.SelectorCarrier.conflictSite_iff_of_exact,Paper1PL/CoverageResolution.lean
NHF65,Ssot.NominalFactorization.SelectorCarrier.exact_carriers_conflictSite_iff,Paper1PL/CoverageResolution.lean
NHF66,Ssot.NominalFactorization.SelectorCarrier.exact_carriers_winner_eq,Paper1PL/CoverageResolution.lean
NHF67,Ssot.NominalFactorization.SelectorCarrier.exact_carriers_conflictSet_eq,Paper1PL/CoverageResolution.lean
NHF68,Ssot.NominalFactorization.SelectorCarrier.conflictSet_eq_contract_of_exact,Paper1PL/CoverageResolution.lean
NOM1,nominal_centralized,AbstractClassSystem/Extended.lean
NPS1,Ssot.NativeProofSystem.derives_iff_declared,Paper1PL/NativeProofSystem.lean
NPS2,Ssot.NativeProofSystem.derivation_sound,Paper1PL/NativeProofSystem.lean
NPS3,Ssot.NativeProofSystem.unrestrictedNative_sound,Paper1PL/NativeProofSystem.lean
NPS4,Ssot.NativeProofSystem.unrestrictedNative_complete,Paper1PL/NativeProofSystem.lean
NPS5,Ssot.NativeProofSystem.unrestrictedNative_has_exact_multiParent,Paper1PL/NativeProofSystem.lean
NPS6,Ssot.NativeProofSystem.oneParent_sound_complete_implies_required_laminar,Paper1PL/NativeProofSystem.lean
NPS7,Ssot.NativeProofSystem.crossingScope_not_laminar,Paper1PL/NativeProofSystem.lean
NPS8,Ssot.NativeProofSystem.crossing_no_sound_complete_oneParent,Paper1PL/NativeProofSystem.lean
NPS9,Ssot.NativeProofSystem.crossing_exists_valid_not_derivable,Paper1PL/NativeProofSystem.lean
NRH1,Ssot.SemanticRepairHistory.ancestor_preserved_on_path,Paper1PL/SemanticRepairHistory.lean
NRH2,Ssot.SemanticRepairHistory.between_preserved_supported_path,Paper1PL/SemanticRepairHistory.lean
NRH3,Ssot.SemanticRepairHistory.strict_insertion_exact_forces_repairDeletion,Paper1PL/SemanticRepairHistory.lean
NRH4,Ssot.SemanticRepairHistory.strict_insertion_forces_normalized_repair,Paper1PL/SemanticRepairHistory.lean
NRH5,Ssot.SemanticRepairHistory.strict_insertion_normalized_cost_pos,Paper1PL/SemanticRepairHistory.lean
NRH6,Ssot.SemanticRepairHistory.staged_normalized_cost_lower_bound,Paper1PL/SemanticRepairHistory.lean
NRH7,Ssot.SemanticRepairHistory.withdrawn_path_requires_raw_deletion,Paper1PL/SemanticRepairHistory.lean
NRH8,Ssot.SemanticRepairHistory.staged_normalized_repair,Paper1PL/SemanticRepairHistory.lean
NRH9,Ssot.SemanticRepairHistory.staged_deletions_add_outside_updates_lower_bound,Paper1PL/SemanticRepairHistory.lean
OLC1,Ssot.ObservationLocalCapacity.no_observation_classifier_of_collision,Paper1PL/ObservationLocalCapacity.lean
OLC2,Ssot.ObservationLocalCapacity.hiddenWorkflowSuccessfulNativeObservation_eq,Paper1PL/ObservationLocalCapacity.lean
OLC3,Ssot.ObservationLocalCapacity.no_successful_native_observation_classifier_for_treeShape,Paper1PL/ObservationLocalCapacity.lean
OLC4,Ssot.ObservationLocalCapacity.successful_native_observation_policy_same_decision,Paper1PL/ObservationLocalCapacity.lean
OLC5,Ssot.ObservationLocalCapacity.no_successful_native_observation_policy_fires_exactly_on_crossing,Paper1PL/ObservationLocalCapacity.lean
OLC7,Ssot.ObservationLocalCapacity.total_successful_native_attributor_misclassifies_one,Paper1PL/ObservationLocalCapacity.lean
OLC8,Ssot.ObservationLocalCapacity.sound_partial_successful_native_attributor_abstains,Paper1PL/ObservationLocalCapacity.lean
OLC9,Ssot.ObservationLocalCapacity.correct_supply_routes_recover_requirements,Paper1PL/ObservationLocalCapacity.lean
OPT1,Ssot.OptionRegret.restriction_regret,Paper1PL/OptionRegret.lean
OPT3,Ssot.OptionRegret.stagedStepBurden_pos,Paper1PL/OptionRegret.lean
OPT4,Ssot.OptionRegret.stagedCumulativeBurden_ge_horizon,Paper1PL/OptionRegret.lean
OPT5,Ssot.OptionRegret.exists_horizon_recurringBurden_exceeds_finiteAcquisition,Paper1PL/OptionRegret.lean
OPT6,Ssot.OptionRegret.finitePreventionCost_lt_recurringBurden_after_someHorizon,Paper1PL/OptionRegret.lean
OPT7,Ssot.OptionRegret.stagedRestriction_includes_cumulativeBurden,Paper1PL/OptionRegret.lean
OPT8,Ssot.OptionRegret.acquisitionExcess_lt_recurringBurden_after_someHorizon,Paper1PL/OptionRegret.lean
OPT9,Ssot.OptionRegret.acquisitionExcess_lt_linearRepair_from_affineThreshold,Paper1PL/OptionRegret.lean
OPT10,Ssot.OptionRegret.acquisitionExcess_lt_stagedBurden_from_affineThreshold,Paper1PL/OptionRegret.lean
OPT11,Ssot.OptionRegret.lowerRateAcquisition_eventually_beats_permanentRestriction,Paper1PL/OptionRegret.lean
OPT12,Ssot.OptionRegret.lowerRateAcquisition_refutes_permanentRestrictionBound,Paper1PL/OptionRegret.lean
OPT13,Ssot.OptionRegret.policySet_infimum_antitone,Paper1PL/OptionRegret.lean
OPT14,Ssot.OptionRegret.acquisitionUnion_infimum_le_staying,Paper1PL/OptionRegret.lean
OPT15,Ssot.OptionRegret.cheaper_feasible_excludes_staying,Paper1PL/OptionRegret.lean
OPT16,Ssot.OptionRegret.lowerRateAcquisition_excludes_stagedStayingPolicies,Paper1PL/OptionRegret.lean
OPT17,Ssot.OptionRegret.attained_minimum_eq_iff_retained_optimum,Paper1PL/OptionRegret.lean
OPT18,Ssot.OptionRegret.attained_minimum_strict_of_no_retained_optimum,Paper1PL/OptionRegret.lean
OPT19,Ssot.OptionRegret.dominated_removal_preserves_attained_minimum,Paper1PL/OptionRegret.lean
OPT20,Ssot.OptionRegret.conservativeExtension_preserves_old_answers,Paper1PL/OptionRegret.lean
OPT21,Ssot.OptionRegret.rungUnion_eq_top,Paper1PL/OptionRegret.lean
OPT22,Ssot.OptionRegret.rungUnion_infimum_eq_top,Paper1PL/OptionRegret.lean
OWM1,Ssot.NominalFactorization.structural_current_exact_but_nominal_extension_stable,Paper1PL/NominalFactorization.lean
OWM2,Ssot.NominalFactorization.workflow_singleParent_not_extension_stable,Paper1PL/NominalFactorization.lean
PD1,nominal_pareto_dominates_shape,discipline_migration.lean
PIS1,Ssot.PriceInvariantSeparation.nonempty_cost_pos,Paper1PL/PriceInvariantSeparation.lean
PIS2,Ssot.PriceInvariantSeparation.zero_cost_iff_empty,Paper1PL/PriceInvariantSeparation.lean
PIS3,Ssot.PriceInvariantSeparation.finite_universe_uniform_floor,Paper1PL/PriceInvariantSeparation.lean
PIS4,Ssot.PriceInvariantSeparation.every_price_preserves_witness,Paper1PL/PriceInvariantSeparation.lean
PIS5,Ssot.PriceInvariantSeparation.crossing_forces_nonempty_residual,Paper1PL/PriceInvariantSeparation.lean
PIS6,Ssot.PriceInvariantSeparation.crossing_cost_positive_under_every_price,Paper1PL/PriceInvariantSeparation.lean
PJD1,Ssot.ProjectionDuality.exactRecovery_iff_no_fiberConflict,Paper1IT/ProjectionDuality.lean
PJD2,Ssot.ProjectionDuality.everyDecoderFails_iff_hasFiberConflict,Paper1IT/ProjectionDuality.lean
PJD3,Ssot.ProjectionDuality.dual_certification,Paper1IT/ProjectionDuality.lean
PJD4,Ssot.ProjectionDuality.channel_separation,Paper1IT/ProjectionDuality.lean
PRT2,AbstractClassSystem.ProtocolRuntime.protoCheck_in_shapeQuerySet,AbstractClassSystem/Extended.lean
PST1,Ssot.PartitionStateThreshold.zeroErrorTagging_iff_colorClasses_profileIndependent,Paper1PL/PartitionStateThreshold.lean
PST2,Ssot.PartitionStateThreshold.twoStateTagging_iff_commonPartitionIndependent,Paper1PL/PartitionStateThreshold.lean
PST3,Ssot.PartitionStateThreshold.commonPartitionIndependent_iff_bipartiteMatchingClass,Paper1PL/PartitionStateThreshold.lean
PST4,Ssot.PartitionStateThreshold.three_states_double_snapshot_price,Paper1PL/PartitionStateThreshold.lean
RBF1,Ssot.RuleBasedFactoring.compiled_ancestry_exact,Paper1PL/RuleBasedFactoring.lean
RBF2,Ssot.RuleBasedFactoring.compileRule_preserves_revision_count,Paper1PL/RuleBasedFactoring.lean
RBF3,Ssot.RuleBasedFactoring.unchanged_rule_iff_input_sufficient,Paper1PL/RuleBasedFactoring.lean
RBF4,Ssot.RuleBasedFactoring.exact_rules_with_allowed_changes_iff_hits_conflicts,Paper1PL/RuleBasedFactoring.lean
RBF5,Ssot.RuleBasedFactoring.rule_revision_budget_iff_conflict_hitting_budget,Paper1PL/RuleBasedFactoring.lean
RBF6,Ssot.RuleBasedFactoring.conflicting_updates_revision_lower_bound,Paper1PL/RuleBasedFactoring.lean
RCN1,Ssot.RepresentationCanonicity.exactEncoding_refines_canonicalQuotient,Paper1PL/RepresentationCanonicity.lean
RCN2,Ssot.RepresentationCanonicity.minimalExact_iff_samePartition_canonicalQuotient,Paper1PL/RepresentationCanonicity.lean
RCN3,Ssot.RepresentationCanonicity.canonicalDecisionEncoding_minimalExact,Paper1PL/RepresentationCanonicity.lean
RCN4,Ssot.RepresentationCanonicity.minimalExact_sameRepresentationPartition,Paper1PL/RepresentationCanonicity.lean
RCN5,Ssot.RepresentationCanonicity.answerCapacityEquivalent_iff_sameRepresentationPartition,Paper1PL/RepresentationCanonicity.lean
RCN6,Ssot.RepresentationCanonicity.minimalExact_answerCapacityEquivalent,Paper1PL/RepresentationCanonicity.lean
RCN7,Ssot.RepresentationCanonicity.minimalExact_exists_presentationEquivalence,Paper1PL/RepresentationCanonicity.lean
RCN8,Ssot.RepresentationCanonicity.IndexedDerivationRepresentation.toExactDecisionEncoding,Paper1PL/RepresentationCanonicity.lean
RCN9,Ssot.RepresentationCanonicity.DelegatingSingleInheritanceRepresentation.toNominalDecisionEncoding,Paper1PL/RepresentationCanonicity.lean
RCN10,Ssot.RepresentationCanonicity.optimizerQuotientMap_eq_iff,Paper1PL/RepresentationCanonicity.lean
RCN11,Ssot.RepresentationCanonicity.exactValidActionEncoding_refines_optimizerQuotient,Paper1PL/RepresentationCanonicity.lean
RLC3,Ssot.RelationCarrier.independentRelation_carrier_card_lower_bound,Paper1IT/RelationCarrier.lean
RLC4,Ssot.RelationCarrier.independentRelation_requiredBits_lower_bound,Paper1IT/RelationCarrier.lean
RLC6,Ssot.RelationCarrier.zeroError_iff_of_same_realizedRelations,Paper1IT/RelationCarrier.lean
RLC7,Ssot.RelationCarrier.reachableRelation_input_injective,Paper1IT/RelationCarrier.lean
RLC8,Ssot.RelationCarrier.reachableRelation_input_card_lower_bound,Paper1IT/RelationCarrier.lean
RLC9,Ssot.RelationCarrier.reachableRelation_input_bits_lower_bound,Paper1IT/RelationCarrier.lean
RLC10,Ssot.RelationCarrier.independentRelation_fixed_generator_bits_lower_bound,Paper1IT/RelationCarrier.lean
SCC1,Ssot.SemanticChangeCost.faithful_endpoints_differ,Paper1PL/SemanticChangeCost.lean
SCC2,Ssot.SemanticChangeCost.faithful_reencoding_preserves_change,Paper1PL/SemanticChangeCost.lean
SCC3,Ssot.SemanticChangeCost.semantic_change_requires_operation,Paper1PL/SemanticChangeCost.lean
SCC4,Ssot.SemanticChangeCost.semantic_change_has_changing_step,Paper1PL/SemanticChangeCost.lean
SCC5,Ssot.SemanticChangeCost.preserving_operations_preserve_meaning,Paper1PL/SemanticChangeCost.lean
SCC6,Ssot.SemanticChangeCost.nonempty_trace_cost_pos,Paper1PL/SemanticChangeCost.lean
SCC7,Ssot.SemanticChangeCost.faithful_semantic_change_cost_pos,Paper1PL/SemanticChangeCost.lean
SCC8,Ssot.SemanticChangeCost.operation_floor_bounds_trace,Paper1PL/SemanticChangeCost.lean
SCC9,Ssot.SemanticChangeCost.finite_positive_trace_has_floor,Paper1PL/SemanticChangeCost.lean
SCI1,Ssot.NominalFactorization.CoordinationCarrier.correct_answers_invariant,Paper1PL/CoverageResolution.lean
SCI2,Ssot.NominalFactorization.CoordinationCarrier.correct_answers_all,Paper1PL/CoverageResolution.lean
SCI3,Ssot.NominalFactorization.CoordinationCarrier.correct_answer_count,Paper1PL/CoverageResolution.lean
SCI4,Ssot.NominalFactorization.cooperativeTrace_eq,Paper1PL/CoverageResolution.lean
SCI5,Ssot.NominalFactorization.initializationRank_lt_iff,Paper1PL/CoverageResolution.lean
SCI6,Ssot.NominalFactorization.distinct_sharing_requires_outside_access,Paper1PL/CoverageResolution.lean
SCI7,Ssot.NominalFactorization.distinct_sharing_count_lower_bound,Paper1PL/CoverageResolution.lean
SCI8,Ssot.NominalFactorization.no_native_sharing_count,Paper1PL/CoverageResolution.lean
SCI9,Ssot.NominalFactorization.coupling_witness_lower_bound,Paper1PL/CoverageResolution.lean
SCI10,Ssot.NominalFactorization.coupling_witness_attained,Paper1PL/CoverageResolution.lean
SCI11,Ssot.NominalFactorization.CoordinationCarrier.lookup_and_state_answer_count,Paper1PL/CoverageResolution.lean
SCM1,Ssot.HistoryViewDominance.structural_membership_exact_iff,Paper1PL/HistoryViewDominance.lean
SCM2,Ssot.HistoryViewDominance.unwanted_match_refutes_exact_membership,Paper1PL/HistoryViewDominance.lean
SCM3,Ssot.HistoryViewDominance.nominal_admission_exact,Paper1PL/HistoryViewDominance.lean
SCM4,Ssot.HistoryViewDominance.nominal_exact_structural_inexact,Paper1PL/HistoryViewDominance.lean
SCT1,Ssot.SemanticCompletionTax.semanticConsequence_iff_semanticallyValid,Paper1PL/SemanticCompletionTax.lean
SCT2,Ssot.SemanticCompletionTax.zeroErrorFor_iff_soundFor_and_completeFor,Paper1PL/SemanticCompletionTax.lean
SCT3,Ssot.SemanticCompletionTax.AuxiliaryCompletion.deficitToDecision_injective,Paper1PL/SemanticCompletionTax.lean
SCT4,Ssot.SemanticCompletionTax.exists_auxiliaryCompletion_iff_soundFor,Paper1PL/SemanticCompletionTax.lean
SCT5,Ssot.SemanticCompletionTax.nativeDeficitEquivGap,Paper1PL/SemanticCompletionTax.lean
SCT6,Ssot.SemanticCompletionTax.gap_card_le_auxiliaryDecision_card,Paper1PL/SemanticCompletionTax.lean
SCT7,Ssot.SemanticCompletionTax.minimumSemanticCompletionTax_iff_minimumLaminarGapCost,Paper1PL/SemanticCompletionTax.lean
SCT8,Ssot.SemanticCompletionTax.minimumSemanticCompletionTax_pos_of_not_laminar,Paper1PL/SemanticCompletionTax.lean
SCT9,Ssot.SemanticCompletionTax.multiParent_realizes_zeroError_with_zero_completionTax,Paper1PL/SemanticCompletionTax.lean
SCT10,Ssot.SemanticCompletionTax.nativeDeficitEquivPositiveGapAt,Paper1PL/SemanticCompletionTax.lean
SCT11,Ssot.SemanticCompletionTax.nativeExcessEquivEffectiveBlockAt,Paper1PL/SemanticCompletionTax.lean
SCT12,Ssot.SemanticCompletionTax.stagedScope_step_retraction_or_semanticCompletionBurden,Paper1PL/SemanticCompletionTax.lean
SCT13,Ssot.SemanticCompletionTax.stagedScope_recurrent_parent_quadratic_semanticCompletion_lower_bound,Paper1PL/SemanticCompletionTax.lean
SCT14,Ssot.SemanticCompletionTax.minimumSemanticCompletionTax_iff_minimumDelegationCost,Paper1PL/SemanticCompletionTax.lean
SCT15,Ssot.SemanticCompletionTax.contractOnly_canonicalCompletion_card_eq_requiredRelation,Paper1PL/SemanticCompletionTax.lean
SCT16,Ssot.SemanticCompletionTax.minimumSemanticCompletionTax_le_contractOnly,Paper1PL/SemanticCompletionTax.lean
SCT17,Ssot.SemanticCompletionTax.contractOnly_positive_of_requiredIncidence,Paper1PL/SemanticCompletionTax.lean
SCT18,Ssot.SemanticCompletionTax.family_optimizerQuotient_eq_iff_same_required_owners,Paper1PL/SemanticCompletionTax.lean
SCT19,Ssot.SemanticCompletionTax.minimumSemanticCompletionTax_lt_contractOnly_of_requiredIncidence,Paper1PL/SemanticCompletionTax.lean
SCT20,Ssot.SemanticCompletionTax.indexedNativeDeficitEquivGap,Paper1PL/SemanticCompletionTax.lean
SCT21,Ssot.SemanticCompletionTax.minimumIndexedSemanticCompletionTax_iff_minimumIndexedLaminarGapCost,Paper1PL/SemanticCompletionTax.lean
SCT22,Ssot.SemanticCompletionTax.indexedContractOnly_canonicalCompletion_card_eq_requiredRelation,Paper1PL/SemanticCompletionTax.lean
SCT23,Ssot.SemanticCompletionTax.minimumIndexedSemanticCompletionTax_lt_contractOnly_of_requiredIncidence,Paper1PL/SemanticCompletionTax.lean
SCT24,Ssot.SemanticCompletionTax.minimumIndexedDelegationCost_iff_minimumIndexedLaminarGapCost,Paper1PL/SemanticCompletionTax.lean
SCT25,Ssot.SemanticCompletionTax.minimumIndexedSemanticCompletionTax_iff_minimumIndexedDelegationCost,Paper1PL/SemanticCompletionTax.lean
SCT26,Ssot.SemanticCompletionTax.indexedMultiParent_realizes_zeroError_with_zero_completionTax,Paper1PL/SemanticCompletionTax.lean
SCT27,Ssot.SemanticCompletionTax.IndexedDelegatingSingleInheritanceRepresentation.gap_forces_forward_target,Paper1PL/SemanticCompletionTax.lean
SCT28,Ssot.SemanticCompletionTax.IndexedDelegatingSingleInheritanceRepresentation.gapToForwardingDecision_injective,Paper1PL/SemanticCompletionTax.lean
SCT29,Ssot.SemanticCompletionTax.IndexedDelegatingSingleInheritanceRepresentation.gap_card_le_forwardingDecision_card,Paper1PL/SemanticCompletionTax.lean
SCT30,Ssot.SemanticCompletionTax.minimumIndexedSemanticCompletionTax_pos_of_not_laminar,Paper1PL/SemanticCompletionTax.lean
SCT31,Ssot.SemanticCompletionTax.minimumIndexedSemanticCompletionTax_eq_zero_iff_laminar,Paper1PL/SemanticCompletionTax.lean
SCT32,Ssot.SemanticCompletionTax.indexedZeroErrorMaintenanceCostLadder,Paper1PL/SemanticCompletionTax.lean
SCT33,Ssot.SemanticCompletionTax.indexedExactCarrierTrichotomy,Paper1PL/SemanticCompletionTax.lean
SCT34,Ssot.SemanticCompletionTax.indexedExactOneParentDichotomy,Paper1PL/SemanticCompletionTax.lean
SCT35,Ssot.SemanticCompletionTax.exactStructuralDebtBalance_and_cases,Paper1PL/SemanticCompletionTax.lean
SCT36,Ssot.SemanticCompletionTax.languageOwnedCompleteness_eliminates_programSpecificRepair,Paper1PL/SemanticCompletionTax.lean
SCT37,Ssot.SemanticCompletionTax.zeroDeficit_sound_nativeProvenance_eq_required_and_has_multiParent,Paper1PL/SemanticCompletionTax.lean
SCT38,Ssot.SemanticCompletionTax.stableExactViewErrorEquivSemanticChange,Paper1PL/SemanticCompletionTax.lean
SCT39,Ssot.SemanticCompletionTax.stableExactView_errorCount_eq_semanticChangeCount,Paper1PL/SemanticCompletionTax.lean
SCT40,Ssot.SemanticCompletionTax.stableExactViewCoverageEquivRequiredBefore,Paper1PL/SemanticCompletionTax.lean
SCT41,Ssot.SemanticCompletionTax.stableExactView_coverageCount_eq_initialRequiredCount,Paper1PL/SemanticCompletionTax.lean
SCT42,Ssot.SemanticCompletionTax.stableExactView_coverageFraction_eq,Paper1PL/SemanticCompletionTax.lean
SCT43,Ssot.SemanticCompletionTax.stableExactView_coverageFraction_strictly_decreases,Paper1PL/SemanticCompletionTax.lean
SCT44,Ssot.SemanticCompletionTax.boundedView_coverageFraction_le,Paper1PL/SemanticCompletionTax.lean
SCT45,Ssot.SemanticCompletionTax.boundedView_coverageCeiling_strictly_decreases,Paper1PL/SemanticCompletionTax.lean
SCT46,Ssot.SemanticCompletionTax.zeroErrorFor_iff_exactCoupling,Paper1PL/SemanticCompletionTax.lean
SCT47,Ssot.SemanticCompletionTax.zeroErrorFor_iff_correctMaintenanceDebt_empty,Paper1PL/SemanticCompletionTax.lean
SCT48,Ssot.SemanticCompletionTax.correctMaintenanceDebt_card_eq_deficit_add_excess,Paper1PL/SemanticCompletionTax.lean
SCT49,Ssot.SemanticCompletionTax.correctMaintenanceDebt_card_pos_iff_not_zeroErrorFor,Paper1PL/SemanticCompletionTax.lean
SCT50,Ssot.SemanticCompletionTax.not_zeroErrorFor_iff_underCoupled_or_overCoupled,Paper1PL/SemanticCompletionTax.lean
SCT51,Ssot.SemanticCompletionTax.exists_auxiliaryCompletion_iff_nativeExcess_empty,Paper1PL/SemanticCompletionTax.lean
SCT52,Ssot.SemanticCompletionTax.indexedOneParentDebtEquivGap,Paper1PL/SemanticCompletionTax.lean
SCT53,Ssot.SemanticCompletionTax.indexedOneParentDebt_card_eq_gap,Paper1PL/SemanticCompletionTax.lean
SCT54,Ssot.SemanticCompletionTax.oneParentDebt_eq_forcedFloor_add_avoidable,Paper1PL/SemanticCompletionTax.lean
SCT55,Ssot.SemanticCompletionTax.oneParentAvoidableDebt_eq_zero_iff_optimal,Paper1PL/SemanticCompletionTax.lean
SCT56,Ssot.SemanticCompletionTax.AuxiliaryCompletion.outsideDecision_iff_nativeDeficit,Paper1PL/SemanticCompletionTax.lean
SCT57,Ssot.SemanticCompletionTax.AuxiliaryCompletion.nativeDeficitEquivOutsideDecision,Paper1PL/SemanticCompletionTax.lean
SCT58,Ssot.SemanticCompletionTax.indexedReplicaCompletion_outsideDecision_card_eq_gap,Paper1PL/SemanticCompletionTax.lean
SCT59,Ssot.SemanticCompletionTax.minimumIndexedLaminarGapCost_le_replicaCompletion_outsideDecision_card,Paper1PL/SemanticCompletionTax.lean
SDN1,Ssot.SemanticDenotation.Specification.exact_iff_complete_and_sound,Paper1PL/SemanticDenotation.lean
SDN2,Ssot.SemanticDenotation.Specification.exact_of_equivalent,Paper1PL/SemanticDenotation.lean
SDN3,Ssot.SemanticDenotation.Specification.equivalent_erase_of_denotation_covered,Paper1PL/SemanticDenotation.lean
SDN4,Ssot.SemanticDenotation.Specification.exact_erase_of_denotation_covered,Paper1PL/SemanticDenotation.lean
SDN5,Ssot.SemanticDenotation.AtomicAuthoritySystem.toRoleSystem_role_eq_iff,Paper1PL/SemanticDenotation.lean
SDN6,Ssot.SemanticDenotation.AtomicAuthoritySystem.basis_denotations_eq_required,Paper1PL/SemanticDenotation.lean
SDN7,Ssot.SemanticDenotation.AtomicAuthoritySystem.basis_card_eq_required_card,Paper1PL/SemanticDenotation.lean
SDN8,Ssot.SemanticDenotation.AtomicAuthoritySystem.role_invariant_quantity_eq,Paper1PL/SemanticDenotation.lean
SDN9,Ssot.SemanticDenotation.DenotationalRoleSystem.existsUnique_realizes,Paper1PL/SemanticDenotation.lean
SDN10,Ssot.SemanticDenotation.DenotationalRoleSystem.realizes_iff_roleOf_eq,Paper1PL/SemanticDenotation.lean
SDN11,Ssot.SemanticDenotation.DenotationalRoleSystem.roleOf_surjective,Paper1PL/SemanticDenotation.lean
SDN12,Ssot.SemanticDenotation.DenotationalRoleSystem.toRoleSystem,Paper1PL/SemanticDenotation.lean
SDN13,Ssot.SemanticDenotation.DenotationalRoleSystem.exact_iff_complete,Paper1PL/SemanticDenotation.lean
SDN14,Ssot.SemanticDenotation.DenotationalRoleSystem.irredundantExact_iff_isBasis,Paper1PL/SemanticDenotation.lean
SDN15,Ssot.SemanticDenotation.DenotationalRoleSystem.encodedScopes_eq_intendedScopes_of_exact,Paper1PL/SemanticDenotation.lean
SDN16,Ssot.SemanticDenotation.DenotationalRoleSystem.encodedScopes_eq_intendedScopes_of_basis,Paper1PL/SemanticDenotation.lean
SDN17,Ssot.SemanticDenotation.DenotationalRoleSystem.scopeQuantity_basis_invariant,Paper1PL/SemanticDenotation.lean
SDN18,Ssot.SemanticDenotation.DenotationalRoleSystem.scopeQuantity_same_or_changedAnswer,Paper1PL/SemanticDenotation.lean
SDN19,Ssot.SemanticDenotation.DenotationalRoleSystem.roleOf_eq_iff_declDenote_eq,Paper1PL/SemanticDenotation.lean
SDN20,Ssot.SemanticDenotation.DenotationalRoleSystem.coarseRoles_agree_or_semanticRefinementWitness,Paper1PL/SemanticDenotation.lean
SDN21,Ssot.SemanticDenotation.DenotationalRoleSystem.scopeQuantity_eq_across_bases,Paper1PL/SemanticDenotation.lean
SEF1,Ssot.SemanticFactoring.sameDecisionColumn_historyDecision_iff,Paper1PL/SemanticFactoring.lean
SEF2,Ssot.SemanticFactoring.exactHistoryEncoding_code_eq_implies_sameMaintenanceAnswers,Paper1PL/SemanticFactoring.lean
SEF3,Ssot.SemanticFactoring.canonicalHistoryCode_eq_iff,Paper1PL/SemanticFactoring.lean
SEF4,Ssot.SemanticFactoring.minimalExactHistoryEncoding_code_eq_iff,Paper1PL/SemanticFactoring.lean
SEF5,Ssot.SemanticFactoring.sameCompleteDecisionColumn_iff,Paper1PL/SemanticFactoring.lean
SEF6,Ssot.SemanticFactoring.merge_share_or_separate,Paper1PL/SemanticFactoring.lean
SEF7,Ssot.SemanticFactoring.sameImplementation_distinctMeaning_shareFactor_notIdentity,Paper1PL/SemanticFactoring.lean
SEF8,Ssot.SemanticFactoring.differentImplementation_requires_separateCodes,Paper1PL/SemanticFactoring.lean
SEF9,Ssot.SemanticFactoring.sameImplementationPattern_merge_and_separate_witness,Paper1PL/SemanticFactoring.lean
SEF10,Ssot.SemanticFactoring.noImplementationOnlyRule_decidesSemanticIdentity,Paper1PL/SemanticFactoring.lean
SEF11,Ssot.SemanticFactoring.semanticEditDistance_le_sharedAnswerError,Paper1PL/SemanticFactoring.lean
SEF12,Ssot.SemanticFactoring.semanticEditDistance_is_exact_sharedAnswerFloor,Paper1PL/SemanticFactoring.lean
SEF13,Ssot.SemanticFactoring.sharedAnswerError_pos_of_distinct,Paper1PL/SemanticFactoring.lean
SEF14,Ssot.SemanticFactoring.oneAsymmetricAnswer_forces_positive_sharedAnswerError,Paper1PL/SemanticFactoring.lean
SEF15,Ssot.SemanticFactoring.mergedRepresentation_to_exactDistinct_requires_recode,Paper1PL/SemanticFactoring.lean
SEF16,Ssot.SemanticFactoring.expandSharedParentFactor_eq_commonParentRequirements,Paper1PL/SemanticFactoring.lean
SEF17,Ssot.SemanticFactoring.repeatedCommonParentEditCount,Paper1PL/SemanticFactoring.lean
SEF18,Ssot.SemanticFactoring.sharedParentFactor_exactSavings,Paper1PL/SemanticFactoring.lean
SEF19,Ssot.SemanticFactoring.sharedParentFactor_strict_iff,Paper1PL/SemanticFactoring.lean
SEF20,Ssot.SemanticFactoring.oneCommonParent_editCounts,Paper1PL/SemanticFactoring.lean
SEF21,Ssot.SemanticFactoring.oneCommonParent_factoring_strictly_reduces_edits,Paper1PL/SemanticFactoring.lean
SEF22,Ssot.SemanticFactoring.commonParentFactor_exact_edit_law,Paper1PL/SemanticFactoring.lean
SEF23,Ssot.SemanticFactoring.sharedParentFactor_finiteMigrationCrossover,Paper1PL/SemanticFactoring.lean
SEF24,Ssot.SemanticFactoring.sameCurrentParents_do_not_decide_sharedFuture,Paper1PL/SemanticFactoring.lean
SEF25,Ssot.SemanticFactoring.noExactDecoderThroughEqualStructuralProfile,Paper1PL/SemanticFactoring.lean
SIN1,Ssot.ImmediateParentEvolution.strict_scope_containment_forces_owner_ancestor,Paper1PL/SignedImmediateParentEvolution.lean
SIN2,Ssot.ImmediateParentEvolution.strict_insertion_signedFree_forces_parent_edge_removal,Paper1PL/SignedImmediateParentEvolution.lean
SIN3,Ssot.ImmediateParentEvolution.strict_insertion_forces_repair,Paper1PL/SignedImmediateParentEvolution.lean
SIN4,Ssot.ImmediateParentEvolution.strict_insertion_signedFree_forces_parent_edge_removal_of_nonempty,Paper1PL/SignedImmediateParentEvolution.lean
SIN5,Ssot.ImmediateParentEvolution.strict_insertion_forces_repair_of_nonempty,Paper1PL/SignedImmediateParentEvolution.lean
SIP1,Ssot.ImmediateParentEvolution.ImmediateSignedSingleParentPolicy.positiveGap_is_forwarded,Paper1PL/SignedImmediateParentEvolution.lean
SIP2,Ssot.ImmediateParentEvolution.ImmediateSignedSingleParentPolicy.effectiveBlock_is_blocked,Paper1PL/SignedImmediateParentEvolution.lean
SIP3,Ssot.ImmediateParentEvolution.ImmediateSignedSingleParentPolicy.one_le_signedExternalCount,Paper1PL/SignedImmediateParentEvolution.lean
SIP4,Ssot.ImmediateParentEvolution.nested_growth_signedFree_endpoints_force_parent_edge_removal,Paper1PL/SignedImmediateParentEvolution.lean
SIP5,Ssot.ImmediateParentEvolution.stagedScope_step_retraction_or_signed_external,Paper1PL/SignedImmediateParentEvolution.lean
SIP6,Ssot.ImmediateParentEvolution.stagedFrozenWitnessToSignedExternal_injective,Paper1PL/SignedImmediateParentEvolution.lean
SIP7,Ssot.ImmediateParentEvolution.stagedScope_recurrent_parent_quadratic_signed_external_lower_bound,Paper1PL/SignedImmediateParentEvolution.lean
SLF1,Ssot.SelfCalls.Completion.requiredExternal_card_le_materialized,Paper1PL/SelfCalls.lean
SLF2,Ssot.SelfCalls.canonicalCompletion_materializedSites,Paper1PL/SelfCalls.lean
SLF3,Ssot.SelfCalls.subclass_dominates_wrapper_iff,Paper1PL/SelfCalls.lean
SLF4,Ssot.SelfCalls.wrapper_not_dominates_subclass,Paper1PL/SelfCalls.lean
SLF5,Ssot.SelfCalls.incomparable_of_base_sites_gt_derived_sites,Paper1PL/SelfCalls.lean
SLF6,Ssot.SelfCalls.derivedWinner_subclass_strict_witness,Paper1PL/SelfCalls.lean
SLF7,Ssot.SelfCalls.baseWinner_incomparable_witness,Paper1PL/SelfCalls.lean
SPN1,INT4,HandleAliases.lean
SPN2,RCN1,HandleAliases.lean
SPN3,SCT5,HandleAliases.lean
SPN4,SCT14,HandleAliases.lean
SPN5,SCT32,HandleAliases.lean
SPN6,NHF63,HandleAliases.lean
SPN7,BLK8,HandleAliases.lean
SPN8,NHF68,HandleAliases.lean
SPN9,BWR48,HandleAliases.lean
SPN10,BWR49,HandleAliases.lean
SPN11,IPE28,HandleAliases.lean
SPN12,SIP7,HandleAliases.lean
SPN13,UND37,HandleAliases.lean
SPN14,NPS9,HandleAliases.lean
SPN15,PJD3,HandleAliases.lean
SPN16,OPT6,HandleAliases.lean
SPN17,SCT35,HandleAliases.lean
SPN18,BWR38,HandleAliases.lean
SPN19,BWR10,HandleAliases.lean
SPN20,NHF45,HandleAliases.lean
SRA1,Ssot.LaminarRepairFPT.laminarAfter_restrictFacts,Paper1PL/LaminarRepairFPT.lean
SRA2,Ssot.LaminarRepairFPT.restrictedMinimum_le_filteredRepair,Paper1PL/LaminarRepairFPT.lean
TOL1,Ssot.DeclaredTolerance.gap_attained,Paper1PL/DeclaredTolerance.lean
TOL2,Ssot.DeclaredTolerance.gap_le_candidate,Paper1PL/DeclaredTolerance.lean
TOL3,Ssot.DeclaredTolerance.omitted_card_le_charged_add_tolerated,Paper1PL/DeclaredTolerance.lean
TOL4,Ssot.DeclaredTolerance.omission_tolerance_bounds,Paper1PL/DeclaredTolerance.lean
TOL5,Ssot.DeclaredTolerance.declared_overreach_within_budget,Paper1PL/DeclaredTolerance.lean
TOL6,Ssot.DeclaredTolerance.budget_lower_bound_applies_to_every_declaration,Paper1PL/DeclaredTolerance.lean
TOL7,Ssot.DeclaredTolerance.saving_requires_tolerated_pairs,Paper1PL/DeclaredTolerance.lean
TST1,Ssot.FiniteTesting.catchesEveryViolation_iff_missedViolations_empty,Paper1PL/FiniteTesting.lean
TST2,Ssot.FiniteTesting.testDeficit_eq_zero_iff_subset,Paper1PL/FiniteTesting.lean
TST3,Ssot.FiniteTesting.zeroError_iff_passes_and_catches,Paper1PL/FiniteTesting.lean
TST4,Ssot.FiniteTesting.finite_suite_omits,Paper1PL/FiniteTesting.lean
TST5,Ssot.FiniteTesting.finite_suite_has_positive_testDeficit,Paper1PL/FiniteTesting.lean
TST6,Ssot.FiniteTesting.finite_suite_admits_undetected_violation,Paper1PL/FiniteTesting.lean
TST7,Ssot.FiniteTesting.shiftedRequirementClockTrace_all_laminar_iff_nonhalting,Paper1PL/FiniteTesting.lean
TST8,Ssot.FiniteTesting.singletonRequirementSuite_complete_iff_nonhalting,Paper1PL/FiniteTesting.lean
TST9,Ssot.FiniteTesting.singletonRequirementSuite_completeness_not_re,Paper1PL/FiniteTesting.lean
TST10,Ssot.FiniteTesting.singletonRequirementSuite_incompleteness_re,Paper1PL/FiniteTesting.lean
UMS1,Ssot.SupplyMaintenanceCharacterization.one_crossing_impossible,Paper1PL/SupplyMaintenanceCharacterization.lean
UMS2,Ssot.SupplyMaintenanceCharacterization.no_parent_nonempty_impossible,Paper1PL/SupplyMaintenanceCharacterization.lean
UMS3,Ssot.SupplyMaintenanceCharacterization.universal_attainment_iff_multiple,Paper1PL/SupplyMaintenanceCharacterization.lean
UMS4,Ssot.SupplyMaintenanceCharacterization.both_supply_rungs_iff,Paper1PL/SupplyMaintenanceCharacterization.lean
UMS5,Ssot.SupplyMaintenanceCharacterization.directHistory,Paper1PL/SupplyMaintenanceCharacterization.lean
UMS6,Ssot.SupplyMaintenanceCharacterization.separate_supply_histories_jointly_zero,Paper1PL/SupplyMaintenanceCharacterization.lean
UND5,AbstractClassSystem.OpenWorld.finiteBarrierWitness_primrec,AbstractClassSystem/BarrierComplexity.lean
UND6,AbstractClassSystem.OpenWorld.hasBarrier_re,AbstractClassSystem/BarrierComplexity.lean
UND7,AbstractClassSystem.OpenWorld.halting_manyOneReducible_hasBarrier,AbstractClassSystem/BarrierComplexity.lean
UND8,AbstractClassSystem.OpenWorld.nonhalting_manyOneReducible_barrierFree,AbstractClassSystem/BarrierComplexity.lean
UND9,AbstractClassSystem.OpenWorld.barrierFree_not_re,AbstractClassSystem/BarrierComplexity.lean
UND10,AbstractClassSystem.OpenWorld.barrier_effective_classification,AbstractClassSystem/BarrierComplexity.lean
UND11,AbstractClassSystem.OpenWorld.HasMultiplicityBarrier,AbstractClassSystem/BarrierComplexity.lean
UND12,AbstractClassSystem.OpenWorld.hasMultiplicityBarrier_one_iff,AbstractClassSystem/BarrierComplexity.lean
UND13,AbstractClassSystem.OpenWorld.totalBarrierClock_hasMultiplicity_of_halting,AbstractClassSystem/BarrierComplexity.lean
UND14,AbstractClassSystem.OpenWorld.haltToTotalBarrier_is_total,AbstractClassSystem/BarrierComplexity.lean
UND15,AbstractClassSystem.OpenWorld.halting_iff_transformed_total_hasBarrier,AbstractClassSystem/BarrierComplexity.lean
UND16,AbstractClassSystem.OpenWorld.hasBarrier_of_hasMultiplicity,AbstractClassSystem/BarrierComplexity.lean
UND17,AbstractClassSystem.OpenWorld.halting_iff_transformed_total_hasMultiplicity,AbstractClassSystem/BarrierComplexity.lean
UND18,AbstractClassSystem.OpenWorld.halting_manyOneReducible_total_hasMultiplicity,AbstractClassSystem/BarrierComplexity.lean
UND19,AbstractClassSystem.OpenWorld.MultiplicityBound,AbstractClassSystem/BarrierComplexity.lean
UND20,AbstractClassSystem.OpenWorld.nonhalting_manyOneReducible_total_multiplicityBound,AbstractClassSystem/BarrierComplexity.lean
UND21,AbstractClassSystem.OpenWorld.multiplicityBound_not_re,AbstractClassSystem/BarrierComplexity.lean
UND22,AbstractClassSystem.OpenWorld.totalObserverMultiplicityBound_not_re,AbstractClassSystem/BarrierComplexity.lean
UND23,AbstractClassSystem.OpenWorld.finiteClockTrace_eq_id_of_nonhalting,AbstractClassSystem/FiniteTraceUndecidability.lean
UND24,AbstractClassSystem.OpenWorld.finiteClockTrace_constant_of_evaln,AbstractClassSystem/FiniteTraceUndecidability.lean
UND25,AbstractClassSystem.OpenWorld.halting_iff_finiteClockTrace_hasMultiplicity,AbstractClassSystem/FiniteTraceUndecidability.lean
UND26,AbstractClassSystem.OpenWorld.finiteClockTrace_safe_iff_nonhalting,AbstractClassSystem/FiniteTraceUndecidability.lean
UND27,AbstractClassSystem.OpenWorld.finiteClockTrace_safety_not_re,AbstractClassSystem/FiniteTraceUndecidability.lean
UND28,AbstractClassSystem.OpenWorld.finiteTableMultiplicityBound_decidable,AbstractClassSystem/FiniteTraceUndecidability.lean
UND29,AbstractClassSystem.OpenWorld.finiteClockTrace_eq_id_or_constant,AbstractClassSystem/FiniteTraceUndecidability.lean
UND30,AbstractClassSystem.OpenWorld.finiteBinaryTrace_safety_not_re,AbstractClassSystem/FiniteTraceUndecidability.lean
UND31,Ssot.OpenWorldLaminarity.laminarRequirementTable_laminar,Paper1PL/OpenWorldLaminarity.lean
UND32,Ssot.OpenWorldLaminarity.crossingRequirementTable_not_laminar,Paper1PL/OpenWorldLaminarity.lean
UND33,Ssot.OpenWorldLaminarity.finiteRequirementTable_laminar_decidable,Paper1PL/OpenWorldLaminarity.lean
UND34,Ssot.OpenWorldLaminarity.finiteRequirementClockTrace_eq_laminar_or_crossing,Paper1PL/OpenWorldLaminarity.lean
UND35,Ssot.OpenWorldLaminarity.halting_iff_finiteRequirementClockTrace_hasNonlaminar,Paper1PL/OpenWorldLaminarity.lean
UND36,Ssot.OpenWorldLaminarity.finiteRequirementClockTrace_all_laminar_iff_nonhalting,Paper1PL/OpenWorldLaminarity.lean
UND37,Ssot.OpenWorldLaminarity.finiteRequirementClockTrace_all_laminar_not_re,Paper1PL/OpenWorldLaminarity.lean
UND38,Ssot.OpenWorldLaminarity.finiteRequirementClockTrace_snapshot_has_multiParent,Paper1PL/OpenWorldLaminarity.lean
UND39,Ssot.OpenWorldLaminarity.sound_restriction_omits_safe_generator,Paper1PL/OpenWorldLaminarity.lean
UND40,AbstractClassSystem.OpenWorld.finiteClockTrace_hasMultiplicityBarrier_re,AbstractClassSystem/FiniteTraceUndecidability.lean
UND41,Ssot.OpenWorldLaminarity.finiteRequirementClockTrace_hasNonlaminar_re,Paper1PL/OpenWorldLaminarity.lean
WAL1,Ssot.AssignmentExpressions.assignmentFree_preserves_outer,Paper1PL/AssignmentExpressions.lean
WAL2,Ssot.AssignmentExpressions.no_termination_preserving_local_replacement,Paper1PL/AssignmentExpressions.lean
WAL3,Ssot.AssignmentExpressions.lambda_binding_reuses_argument,Paper1PL/AssignmentExpressions.lean
WAL4,Ssot.AssignmentExpressions.comprehension_binding_reuses_argument,Paper1PL/AssignmentExpressions.lean
WAL5,Ssot.AssignmentExpressions.minimum_monotone,Paper1PL/AssignmentExpressions.lean
WAL6,Ssot.AssignmentExpressions.no_local_replacement,Paper1PL/AssignmentExpressions.lean
WAL7,Ssot.AssignmentExpressions.escaping_binding_observed,Paper1PL/AssignmentExpressions.lean


==> notation.yaml <==
symbols:
  - macro: PaperClasses
    tex: 'C'
    link_tex: []
    description: 'Declared classes; for identity questions, persistent meanings.'
    in_words: 'The classes: $W$ (writer), $\mathrm{FR}$ (file reader), and $B$ (buffered reader) in the main-text AnyIO example.'
  - macro: PaperImplementations
    tex: 'F'
    link_tex: []
    description: 'Independently changing implementations.'
    in_words: 'Independently changing shared code: file lifecycle and byte iteration in the main-text AnyIO example.'
  - macro: PaperProvider
    tex: 'o_f'
    link_tex: ['o_g', 'o_h']
    description: 'The distinct code-provider declaration containing implementation $f$.'
    in_words: 'The class declaring the shared code: \texttt{\_BaseFileStream} or \texttt{ByteReceiveStream}.'
  - macro: PaperFileReader
    tex: '\mathrm{FR}'
    description: 'The file-reader class in the main-text AnyIO example; $W$ is the writer and $B$ the buffered reader.'
    in_words: 'The file reader that needs both code providers; the other two classes need one each.'
  - macro: PaperClassGroup
    tex: 'A_f'
    link_tex: ['A_g', 'A^t_x', 'A^t_q', 'A^t_g', 'A^{t+1}_x', 'A^{t+1}_g', 'A^{t+1}_q']
    description: 'Classes requiring implementation $f$: from code provider to consumer classes.'
    in_words: 'Who needs the code: file lifecycle $\{W,\mathrm{FR}\}$; iteration $\{\mathrm{FR},B\}$.'
  - macro: PaperRequired
    tex: 'R^{\mathrm{req}}'
    link_tex: ['R^{\rm req}', 'R^{\mathrm{req}}_t', 'R_t^{\mathrm{req}}', 'R^{\mathrm{req}}_0', 'R^{\mathrm{req}}_T', 'R^{\mathrm{req}}_{t+1}']
    description: 'Required implementation--class pairs; $R_t^{\mathrm{req}}$ is the relation at state $t$.'
    in_words: 'The complete list of implementation needs, written as (code, class) pairs: four here.'
  - macro: PaperPublicRequired
    tex: 'R^{\mathrm{req}}_{\mathrm{pub}}'
    link_tex: []
    description: 'Pairs witnessed by selected public-name lookups under the separate resolution-preservation contract, including dunders.'
    in_words: 'The separate audit contract keeping selected public lookups, including Python special methods.'
  - macro: PaperMembership
    tex: 'M^{\mathrm{req}}'
    link_tex: []
    description: 'Required class--contract memberships, separate from implementation supply.'
    in_words: 'Which classes must satisfy which interfaces; this is separate from receiving their code.'
  - macro: PaperAncestry
    tex: 'H'
    link_tex: ['H_t']
    description: 'Pairs supplied by ancestry; sound ancestry has $H\subseteq R^{\mathrm{req}}$.'
    in_words: 'The needs inheritance supplies: all four with multiple parents, at most three with sound one-parent ancestry here.'
  - macro: PaperRoutes
    tex: '\varphi'
    link_tex: []
    description: 'Outside supply routes; $\operatorname{dom}\varphi$ lists the pairs they supply.'
    in_words: 'Which classes receive required code through forwarding instead of inheritance: one pair in the best one-parent design here; generated routes count too.'
  - macro: PaperRoutingStep
    tex: '\to'
    description: 'One routing edge; ancestry is the separate order $\preceq$.'
    in_words: 'One forwarding step from a class to a destination; ancestry follows separately declared parent edges.'
  - macro: PaperRoutingGraph
    tex: '\Gamma'
    link_tex: []
    description: 'Routing graph whose edges are $\to$; distinct from ancestry.'
    in_words: 'The forwarding steps through which code or tooling supplies outside pairs.'
  - macro: PaperRoutingClosure
    tex: '\to^*'
    description: 'Reflexive--transitive routing closure: zero or more routing edges.'
    in_words: 'Follow no routing step, one step, or several steps to the destination.'
  - macro: PaperRemovals
    tex: 'U'
    description: 'Removed ancestry pairs in the relaxed-supply model (main-text \S4.4).'
    in_words: 'Unwanted inherited pairs removed in the relaxed model; superclass promises remain binding.'
  - macro: PaperSupplied
    tex: 'R_D'
    link_tex: []
    description: 'Pairs design $D$ supplies; exact supply requires $R_D=R^{\mathrm{req}}$.'
    in_words: 'Everything supplied by either route: exactly the four required pairs in a design supplying all and only those pairs.'
  - macro: PaperSound
    tex: '\mathrm{sound}'
    description: 'Sound ancestry satisfies $H\subseteq R^{\mathrm{req}}$.'
    in_words: 'Inheritance gives no class an implementation it does not need.'
  - macro: PaperTreeShaped
    tex: '\text{tree-shaped}'
    description: 'For all providers $f,g$, $A_f\subseteq A_g$, $A_g\subseteq A_f$, or $A_f\cap A_g=\varnothing$.'
    in_words: 'Any two need-groups nest or do not overlap. The main-text AnyIO example instead crosses: the groups share $\mathrm{FR}$ and neither contains the other.'
  - macro: PaperGap
    tex: 'd_{\downarrow}'
    link_tex: ['d_\downarrow']
    description: 'Fewest required pairs outside any sound one-parent ancestry preserving the providers.'
    in_words: 'The fewest pairs code or tooling must supply outside sound one-parent inheritance: one here.'
  - macro: PaperExcess
    tex: 'e_H'
    link_tex: []
    description: 'Removable excess above the ancestry gap for a fixed sound hierarchy $H$.'
    in_words: 'Outside pairs beyond the gap: zero in the best hierarchy here. Refactoring removes excess; every sound one-parent hierarchy still leaves the gap.'
  - macro: PaperRepairSet
    tex: '\mathcal D(H,R^{\mathrm{req}})'
    link_tex: []
    description: 'Missing required pairs together with unwanted supplied pairs.'
    in_words: 'What ancestry misses, together with what it supplies wrongly.'
  - macro: PaperRelaxedGap
    tex: 'd_{\lambda}'
    link_tex: ['d_\lambda']
    description: 'Relaxed-supply minimum with removal charge $\lambda$.'
    in_words: 'Allow unwanted inherited pairs too, charging $\lambda$ to remove each one; minimize that cost plus missing pairs.'
  - macro: PaperOutsideAtState
    tex: 'O_t(D)'
    link_tex: []
    description: 'Outside-answer counts for design history $D$ at state $t$; infima are taken separately for each coordinate.'
    in_words: 'How many required type identities, interface memberships, and implementation--class pairs are left to code or tooling at this state.'
  - macro: PaperBurden
    tex: 'B_{\mathrm{rep}}(n)'
    link_tex: ['B_{\mathrm{rep}}', 'B_{\mathrm{rep}}(D)']
    description: 'Over $n$ updates: deleted parent edges carrying still-required pairs, plus missing or removed pairs at both endpoints, including unchanged pairs.'
    in_words: 'Broken links still carrying required code, plus pairs supplied or removed at updates. Unchanged pairs count again because required supply persists even when route code stays unchanged. The main-text AnyIO example has no updates.'
  - macro: PaperChargedDeletions
    tex: '\delta'
    description: 'Charged parent-edge deletions in main-text Theorem~4.14: each cuts a still-required pair.'
    in_words: 'Count old inheritance links broken while they still carry required code.'
  - macro: PaperOutsideUpdates
    tex: '\pi'
    description: 'Updates with missing or removed pairs at either endpoint, counted once per update; $\delta+\pi\ge n$ in main-text Theorem~4.14.'
    in_words: 'Count updates with required pairs still supplied outside inheritance or unwanted pairs removed, even if no route changes.'
  - macro: PaperGrowthPairs
    tex: '\Pi'
    description: 'Added pairs $\{(f_i,c_j):0\le j<i\le n\}$ in the staged growth history; $|\Pi|=n(n+1)/2$.'
    in_words: 'All new implementation needs in the constructed every-step history.'
  - macro: PaperEdgeFootprint
    tex: '\operatorname{Through}_t(e)'
    link_tex: []
    description: 'Pairs whose old ancestry paths use edge $e$; its deletion is charged only if at least one remains required afterward.'
    in_words: 'Which pairs use an old inheritance edge. Its deletion is charged only if one remains required.'
  - macro: PaperMaintenanceIdeal
    tex: '\operatorname{Maint}^*(\mathcal H)'
    link_tex: []
    description: 'Coordinatewise outside-answer and repair-obligation infima; complete supply jointly attains zero on every finite declared supply history (main-text Corollary 4.12).'
    in_words: 'The best score on each count. A semantically complete language supplies mechanisms that reach all these supply and repair scores together, even when requirements shrink or return.'
  - macro: PaperSafety
    tex: '\operatorname{Reach}_t(D)\subseteq\operatorname{Valid}_t'
    link_tex: []
    description: 'Safety: every reachable state is valid.'
    in_words: 'Every state the program can reach satisfies the specification.'
  - macro: PaperInput
    tex: 'X'
    description: 'Interface inputs or cases in the decoder equation (main-text \S2).'
    in_words: 'The cases a program must handle; for example, a client using an AnyIO stream.'
  - macro: PaperAnswerSpace
    tex: '\mathcal V_{\mathrm{ans}}'
    description: 'Required-answer space in the decoder equation (main-text \S2).'
    in_words: 'The results a case may be required to produce, including a complete set of permitted outputs.'
  - macro: PaperEncodingSpace
    tex: '\mathcal E'
    description: 'Encoding space: $e:X\to\mathcal E$ and $r:\mathcal E\to\mathcal V_{\mathrm{ans}}$.'
    in_words: 'The representations from which the decoder must recover each case''s specified result.'
  - macro: PaperAnswer
    tex: 'a(x)'
    link_tex: []
    description: 'The answer required for case $x$; $e$ encodes it and $r$ decodes it.'
    in_words: 'The specified result for a case; a test checks its observed output against this requirement.'
  - macro: PaperConfusability
    tex: 'G^{\mathrm{req}}'
    link_tex: ['G^{\rm req}']
    description: 'Graph joining look-alike cases that require different answers.'
    in_words: 'Join meanings that can look identical while needing different handling. This identity question is separate from the main-text AnyIO supply crossing.'
  - macro: PaperKeys
    tex: '\chi(G^{\mathrm{req}})'
    link_tex: ['\chi(G^{\rm req})']
    description: 'Fewest stable key values; one shared value leaves $\chi-1$ additional values.'
    in_words: 'The fewest labels keeping joined meanings distinct; one shared label leaves this many minus one additional labels.'
  - macro: PaperLookup
    tex: 'P'
    description: 'Required lookup map choosing among same-name contenders; $k$ counts these choices.'
    in_words: 'Which code provider wins when definitions share a name. Every design preserving the specified member lookups supplies these choices.'
  - macro: PaperLookupChoices
    tex: 'k'
    description: 'Number of required lookup choices in the fixed lookup map $P$.'
    in_words: 'How many same-name conflicts the specification resolves; every representation preserving the specified lookups supplies those decisions.'
  - macro: PaperSharingQuestions
    tex: 'S'
    description: 'Specified state-sharing questions; the state-coordination supplement defines their domain.'
    in_words: 'Which state accesses must see the same object or distinct objects; required in every representation.'
  - macro: PaperDistinctSharing
    tex: 'k_{\sigma,\mathrm{distinct}}'
    link_tex: []
    description: 'Specified distinct-state answers on common providers in the supplement''s sharing-default proposition.'
    in_words: 'How many distinct-state requirements depart from a native shared-state default; implementation pairs are counted separately in the required supply relation.'
  - macro: PaperInitializationQuestions
    tex: 'I'
    description: 'Specified initialization-order questions; representations preserving the specified state answers resolve the same $|S|+|I|$ questions.'
    in_words: 'Which state component must initialize before another; required in every representation.'
  - macro: PaperRecurringCharge
    tex: 'q'
    description: 'Derived bound $q=q_0/b>0$: operations cost at least $q_0$ and cover at most $b$ obligations, with all standing-route endpoints covered (main-text Corollary 6.2).'
    in_words: 'Each repair obligation handled by this procedure costs at least this much, even when work is grouped.'
  - macro: PaperAdoption
    tex: 'K_a'
    link_tex: []
    description: 'Finite adoption cost for plan $a$; $E_a(n)$ is its additional cost through $n$ updates.'
    in_words: 'The one-time cost of adopting a mechanism or tool.'
  - macro: PaperAdoptionUpkeep
    tex: 'E_a(n)'
    link_tex: []
    description: 'Additional cost through $n$ updates under adoption plan $a$; the pricing corollary assumes $E_a(n)\le r_an$.'
    in_words: 'The additional cost after setup under adoption plan $a$, through $n$ updates.'
  - macro: PaperAdoptionRate
    tex: 'r_a'
    link_tex: []
    description: 'Upper bound on adoption plan $a$''s additional cost per update: $E_a(n)\le r_an$.'
    in_words: 'The adopted mechanism''s recurring cost per update; the threshold compares it with the workaround''s lower bound.'
  - macro: PaperCommonCost
    tex: 'K_c(n)'
    link_tex: []
    description: 'Costs common to the compared policies, subtracted before comparing adoption and recurring repair.'
    in_words: 'Costs both compared policies share; subtract them before comparing.'
  - macro: PaperBatchLimit
    tex: 'b'
    description: 'Maximum required answers changed or entries read per operation, in the stated operation model.'
    in_words: 'How many answers one operation can change or entries one probe can read, in the stated model.'

